Exact mean field dynamics for epidemic-like processes on heterogeneous networks

We show that the mean field equations for the SIR epidemic can be exactly solved for a network with arbitrary degree distribution. Our exact solution consists of reducing the dynamics to a lone first order differential equation, which has a solution in terms of an integral over functions dependent on the degree distribution of the network, and reconstructing all mean field functions of interest from this integral. Irreversibility of the SIR epidemic is crucial for the solution. We also find exact solutions to the sexually transmitted disease SI epidemic on bipartite graphs, to a simplified rumor spreading model, and to a new model for recommendation spreading, via similar techniques. Numerical simulations of these processes on scale free networks demonstrate the qualitative validity of mean field theory in most regimes.

==> 2nu25.txt <==
0.01	0.0003
0.02	0.0012923
0.03	0.0032852
0.04	0.0063409
0.05	0.010411
0.06	0.015402
0.07	0.021208
0.08	0.027721
0.09	0.034842
0.1	0.042476
0.11	0.050542
0.12	0.058966
0.13	0.067684
0.14	0.076638
0.15	0.085781
0.16	0.095069
0.17	0.10447
0.18	0.11394
0.19	0.12347
0.2	0.13302
0.21	0.14258
0.22	0.15213
0.23	0.16166
0.24	0.17116
0.25	0.1806
0.26	0.19
0.27	0.19933
0.28	0.20859
0.29	0.21778
0.3	0.22689
0.31	0.23593
0.32	0.24488
0.33	0.25375
0.34	0.26253
0.35	0.27122
0.36	0.27982
0.37	0.28834
0.38	0.29677
0.39	0.30511
0.4	0.31336
0.41	0.32153
0.42	0.3296
0.43	0.3376
0.44	0.3455
0.45	0.35332
0.46	0.36106
0.47	0.36872
0.48	0.37629
0.49	0.38378
0.5	0.3912
0.51	0.39853
0.52	0.40579
0.53	0.41297
0.54	0.42008
0.55	0.42712
0.56	0.43408
0.57	0.44097
0.58	0.4478
0.59	0.45455
0.6	0.46124
0.61	0.46786
0.62	0.47441
0.63	0.4809
0.64	0.48733
0.65	0.4937
0.66	0.5
0.67	0.50625
0.68	0.51244
0.69	0.51856
0.7	0.52464
0.71	0.53065
0.72	0.53662
0.73	0.54252
0.74	0.54838
0.75	0.55418
0.76	0.55993
0.77	0.56563
0.78	0.57128
0.79	0.57689
0.8	0.58244
0.81	0.58795
0.82	0.59341
0.83	0.59883
0.84	0.6042
0.85	0.60952
0.86	0.61481
0.87	0.62005
0.88	0.62524
0.89	0.6304
0.9	0.63552
0.91	0.64059
0.92	0.64563
0.93	0.65062
0.94	0.65558
0.95	0.6605
0.96	0.66539
0.97	0.67024
0.98	0.67505
0.99	0.67982
1	0.68456
1.01	0.68927
1.02	0.69394
1.03	0.69858
1.04	0.70318
1.05	0.70776
1.06	0.7123
1.07	0.71681
1.08	0.72128
1.09	0.72573
1.1	0.73015
1.11	0.73453
1.12	0.73889
1.13	0.74322
1.14	0.74752
1.15	0.75179
1.16	0.75603
1.17	0.76025
1.18	0.76444
1.19	0.7686
1.2	0.77273
1.21	0.77684
1.22	0.78092
1.23	0.78498
1.24	0.78901
1.25	0.79302
1.26	0.797
1.27	0.80096
1.28	0.8049
1.29	0.80881
1.3	0.81269
1.31	0.81656
1.32	0.8204
1.33	0.82422
1.34	0.82802
1.35	0.83179
1.36	0.83554
1.37	0.83928
1.38	0.84299
1.39	0.84668
1.4	0.85034
1.41	0.85399
1.42	0.85762
1.43	0.86123
1.44	0.86482
1.45	0.86838
1.46	0.87193
1.47	0.87546
1.48	0.87898
1.49	0.88247
1.5	0.88594
1.51	0.8894
1.52	0.89283
1.53	0.89625
1.54	0.89966
1.55	0.90304
1.56	0.90641
1.57	0.90976
1.58	0.91309
1.59	0.91641
1.6	0.91971
1.61	0.92299
1.62	0.92625
1.63	0.92951
1.64	0.93274
1.65	0.93596
1.66	0.93916
1.67	0.94235
1.68	0.94552
1.69	0.94868
1.7	0.95182
1.71	0.95495
1.72	0.95806
1.73	0.96116
1.74	0.96424
1.75	0.96731
1.76	0.97037
1.77	0.97341
1.78	0.97643
1.79	0.97945
1.8	0.98245
1.81	0.98543
1.82	0.98841
1.83	0.99137
1.84	0.99431
1.85	0.99725
1.86	1.0002
1.87	1.0031
1.88	1.006
1.89	1.0089
1.9	1.0117
1.91	1.0146
1.92	1.0174
1.93	1.0203
1.94	1.0231
1.95	1.0259
1.96	1.0287
1.97	1.0315
1.98	1.0342
1.99	1.037
2	1.0398


==> 2nu252.txt <==
0.03	0.0003
0.06	0.0032799
0.09	0.012449
0.12	0.028528
0.15	0.050105
0.18	0.07535
0.21	0.10273
0.24	0.13115
0.27	0.15986
0.3	0.18839
0.33	0.21644
0.36	0.24384
0.39	0.2705
0.42	0.29636
0.45	0.32142
0.48	0.34568
0.51	0.36916
0.54	0.39189
0.57	0.41389
0.6	0.43521
0.63	0.45587
0.66	0.47591
0.69	0.49536
0.72	0.51425
0.75	0.5326
0.78	0.55045
0.81	0.56782
0.84	0.58473
0.87	0.60121
0.9	0.61728
0.93	0.63296
0.96	0.64826
0.99	0.66321
1.02	0.67781
1.05	0.69209
1.08	0.70606
1.11	0.71973
1.14	0.73311
1.17	0.74623
1.2	0.75908
1.23	0.77168
1.26	0.78404
1.29	0.79616
1.32	0.80806
1.35	0.81975
1.38	0.83123
1.41	0.84251
1.44	0.8536
1.47	0.8645
1.5	0.87522
1.53	0.88576
1.56	0.89614
1.59	0.90636
1.62	0.91642
1.65	0.92633
1.68	0.93609
1.71	0.9457
1.74	0.95518
1.77	0.96453
1.8	0.97374
1.83	0.98282
1.86	0.99179
1.89	1.0006
1.92	1.0094
1.95	1.018
1.98	1.0265
2.01	1.0349
2.04	1.0432
2.07	1.0513
2.1	1.0594
2.13	1.0674
2.16	1.0753
2.19	1.0831
2.22	1.0908
2.25	1.0985
2.28	1.106
2.31	1.1135
2.34	1.1208
2.37	1.1281
2.4	1.1353
2.43	1.1425
2.46	1.1495
2.49	1.1565
2.52	1.1635
2.55	1.1703
2.58	1.1771
2.61	1.1838
2.64	1.1905
2.67	1.197
2.7	1.2036
2.73	1.21
2.76	1.2164
2.79	1.2228
2.82	1.229
2.85	1.2353
2.88	1.2414
2.91	1.2475
2.94	1.2536
2.97	1.2596
3	1.2656
3.03	1.2715
3.06	1.2773
3.09	1.2831
3.12	1.2889
3.15	1.2946
3.18	1.3002
3.21	1.3058
3.24	1.3114
3.27	1.3169
3.3	1.3224
3.33	1.3278
3.36	1.3332
3.39	1.3386
3.42	1.3439
3.45	1.3492
3.48	1.3544
3.51	1.3596
3.54	1.3647
3.57	1.3699
3.6	1.3749
3.63	1.38
3.66	1.385
3.69	1.39
3.72	1.3949
3.75	1.3998
3.78	1.4047
3.81	1.4095
3.84	1.4143
3.87	1.419
3.9	1.4238
3.93	1.4285
3.96	1.4332
3.99	1.4378
4.02	1.4424
4.05	1.447
4.08	1.4515
4.11	1.4561
4.14	1.4605
4.17	1.465
4.2	1.4694
4.23	1.4738
4.26	1.4782
4.29	1.4826
4.32	1.4869
4.35	1.4912
4.38	1.4955
4.41	1.4997
4.44	1.5039
4.47	1.5081
4.5	1.5123
4.53	1.5165
4.56	1.5206
4.59	1.5247
4.62	1.5288
4.65	1.5328
4.68	1.5369
4.71	1.5409
4.74	1.5448
4.77	1.5488
4.8	1.5527
4.83	1.5567
4.86	1.5606
4.89	1.5644
4.92	1.5683
4.95	1.5721
4.98	1.5759
5.01	1.5797
5.04	1.5835
5.07	1.5873
5.1	1.591
5.13	1.5947
5.16	1.5984
5.19	1.6021
5.22	1.6058
5.25	1.6094
5.28	1.613
5.31	1.6166
5.34	1.6202
5.37	1.6238
5.4	1.6273
5.43	1.6309
5.46	1.6344
5.49	1.6379
5.52	1.6413
5.55	1.6448
5.58	1.6483
5.61	1.6517
5.64	1.6551
5.67	1.6585
5.7	1.6619
5.73	1.6653
5.76	1.6686
5.79	1.6719
5.82	1.6753
5.85	1.6786
5.88	1.6819
5.91	1.6851
5.94	1.6884
5.97	1.6916
6	1.6949


==> 2nu25l025.txt <==
0.01	0.0003
0.02	0.0023167
0.03	0.0077725
0.04	0.017414
0.05	0.031272
0.06	0.049061
0.07	0.070377
0.08	0.094789
0.09	0.12187
0.1	0.15124
0.11	0.18253
0.12	0.21543
0.13	0.24966
0.14	0.28496
0.15	0.32114
0.16	0.358
0.17	0.39538
0.18	0.43315
0.19	0.47118
0.2	0.50938
0.21	0.54765
0.22	0.58593
0.23	0.62414
0.24	0.66224
0.25	0.70018
0.26	0.73792
0.27	0.77543
0.28	0.81268
0.29	0.84965
0.3	0.88633
0.31	0.92269
0.32	0.95872
0.33	0.99442
0.34	1.0298
0.35	1.0648
0.36	1.0995
0.37	1.1338
0.38	1.1677
0.39	1.2013
0.4	1.2346
0.41	1.2674
0.42	1.3
0.43	1.3322
0.44	1.364
0.45	1.3955
0.46	1.4267
0.47	1.4575
0.48	1.4881
0.49	1.5182
0.5	1.5481
0.51	1.5777
0.52	1.6069
0.53	1.6358
0.54	1.6645
0.55	1.6928
0.56	1.7208
0.57	1.7486
0.58	1.7761
0.59	1.8032
0.6	1.8302
0.61	1.8568
0.62	1.8832
0.63	1.9093
0.64	1.9352
0.65	1.9609
0.66	1.9862
0.67	2.0114
0.68	2.0363
0.69	2.0609
0.7	2.0854
0.71	2.1096
0.72	2.1336
0.73	2.1573
0.74	2.1809
0.75	2.2042
0.76	2.2274
0.77	2.2503
0.78	2.2731
0.79	2.2956
0.8	2.3179
0.81	2.3401
0.82	2.3621
0.83	2.3838
0.84	2.4054
0.85	2.4269
0.86	2.4481
0.87	2.4692
0.88	2.4901
0.89	2.5108
0.9	2.5314
0.91	2.5518
0.92	2.572
0.93	2.5921
0.94	2.612
0.95	2.6318
0.96	2.6515
0.97	2.6709
0.98	2.6903
0.99	2.7095
1	2.7285
1.01	2.7474
1.02	2.7662
1.03	2.7849
1.04	2.8034
1.05	2.8217
1.06	2.84
1.07	2.8581
1.08	2.8761
1.09	2.894
1.1	2.9117
1.11	2.9293
1.12	2.9468
1.13	2.9642
1.14	2.9815
1.15	2.9987
1.16	3.0157
1.17	3.0326
1.18	3.0495
1.19	3.0662
1.2	3.0828
1.21	3.0993
1.22	3.1157
1.23	3.132
1.24	3.1482
1.25	3.1643
1.26	3.1803
1.27	3.1962
1.28	3.212
1.29	3.2277
1.3	3.2433
1.31	3.2588
1.32	3.2742
1.33	3.2896
1.34	3.3048
1.35	3.32
1.36	3.335
1.37	3.35
1.38	3.3649
1.39	3.3797
1.4	3.3944
1.41	3.4091
1.42	3.4237
1.43	3.4381
1.44	3.4525
1.45	3.4669
1.46	3.4811
1.47	3.4953
1.48	3.5094
1.49	3.5234
1.5	3.5373
1.51	3.5512
1.52	3.565
1.53	3.5787
1.54	3.5924
1.55	3.606
1.56	3.6195
1.57	3.6329
1.58	3.6463
1.59	3.6596
1.6	3.6728
1.61	3.686
1.62	3.6991
1.63	3.7122
1.64	3.7252
1.65	3.7381
1.66	3.7509
1.67	3.7637
1.68	3.7764
1.69	3.7891
1.7	3.8017
1.71	3.8143
1.72	3.8268
1.73	3.8392
1.74	3.8516
1.75	3.8639
1.76	3.8761
1.77	3.8883
1.78	3.9005
1.79	3.9126
1.8	3.9246
1.81	3.9366
1.82	3.9485
1.83	3.9604
1.84	3.9722
1.85	3.984
1.86	3.9957
1.87	4.0073
1.88	4.019
1.89	4.0305
1.9	4.042
1.91	4.0535
1.92	4.0649
1.93	4.0763
1.94	4.0876
1.95	4.0989
1.96	4.1101
1.97	4.1213
1.98	4.1324
1.99	4.1435
2	4.1545


==> 2nu25l05.txt <==
0.01	0.0003
0.02	0.0020684
0.03	0.0065836
0.04	0.014351
0.05	0.025359
0.06	0.039373
0.07	0.056077
0.08	0.075133
0.09	0.096219
0.1	0.11903
0.11	0.14329
0.12	0.16876
0.13	0.19522
0.14	0.22249
0.15	0.25039
0.16	0.27879
0.17	0.30755
0.18	0.33658
0.19	0.36578
0.2	0.39508
0.21	0.4244
0.22	0.45369
0.23	0.4829
0.24	0.51199
0.25	0.54093
0.26	0.56968
0.27	0.59822
0.28	0.62653
0.29	0.65459
0.3	0.6824
0.31	0.70994
0.32	0.73719
0.33	0.76416
0.34	0.79084
0.35	0.81723
0.36	0.84332
0.37	0.86911
0.38	0.89461
0.39	0.91981
0.4	0.94471
0.41	0.96932
0.42	0.99364
0.43	1.0177
0.44	1.0414
0.45	1.0649
0.46	1.0881
0.47	1.111
0.48	1.1336
0.49	1.156
0.5	1.1781
0.51	1.1999
0.52	1.2215
0.53	1.2428
0.54	1.2639
0.55	1.2848
0.56	1.3054
0.57	1.3258
0.58	1.3459
0.59	1.3659
0.6	1.3856
0.61	1.405
0.62	1.4243
0.63	1.4434
0.64	1.4622
0.65	1.4809
0.66	1.4993
0.67	1.5176
0.68	1.5357
0.69	1.5535
0.7	1.5712
0.71	1.5888
0.72	1.6061
0.73	1.6232
0.74	1.6402
0.75	1.6571
0.76	1.6737
0.77	1.6902
0.78	1.7065
0.79	1.7227
0.8	1.7387
0.81	1.7546
0.82	1.7703
0.83	1.7859
0.84	1.8013
0.85	1.8166
0.86	1.8317
0.87	1.8467
0.88	1.8616
0.89	1.8764
0.9	1.891
0.91	1.9055
0.92	1.9198
0.93	1.934
0.94	1.9482
0.95	1.9621
0.96	1.976
0.97	1.9898
0.98	2.0034
0.99	2.0169
1	2.0304
1.01	2.0437
1.02	2.0569
1.03	2.07
1.04	2.083
1.05	2.0959
1.06	2.1086
1.07	2.1213
1.08	2.1339
1.09	2.1464
1.1	2.1588
1.11	2.1711
1.12	2.1833
1.13	2.1955
1.14	2.2075
1.15	2.2194
1.16	2.2313
1.17	2.2431
1.18	2.2548
1.19	2.2664
1.2	2.2779
1.21	2.2893
1.22	2.3007
1.23	2.3119
1.24	2.3231
1.25	2.3343
1.26	2.3453
1.27	2.3563
1.28	2.3672
1.29	2.378
1.3	2.3888
1.31	2.3994
1.32	2.4101
1.33	2.4206
1.34	2.4311
1.35	2.4415
1.36	2.4518
1.37	2.4621
1.38	2.4723
1.39	2.4824
1.4	2.4925
1.41	2.5025
1.42	2.5125
1.43	2.5224
1.44	2.5322
1.45	2.542
1.46	2.5517
1.47	2.5613
1.48	2.5709
1.49	2.5805
1.5	2.59
1.51	2.5994
1.52	2.6088
1.53	2.6181
1.54	2.6274
1.55	2.6366
1.56	2.6457
1.57	2.6548
1.58	2.6639
1.59	2.6729
1.6	2.6819
1.61	2.6908
1.62	2.6996
1.63	2.7084
1.64	2.7172
1.65	2.7259
1.66	2.7346
1.67	2.7432
1.68	2.7517
1.69	2.7603
1.7	2.7687
1.71	2.7772
1.72	2.7856
1.73	2.7939
1.74	2.8022
1.75	2.8105
1.76	2.8187
1.77	2.8269
1.78	2.835
1.79	2.8431
1.8	2.8512
1.81	2.8592
1.82	2.8672
1.83	2.8751
1.84	2.883
1.85	2.8908
1.86	2.8987
1.87	2.9064
1.88	2.9142
1.89	2.9219
1.9	2.9295
1.91	2.9372
1.92	2.9448
1.93	2.9523
1.94	2.9599
1.95	2.9673
1.96	2.9748
1.97	2.9822
1.98	2.9896
1.99	2.9969
2	3.0043


==> 2nu25l2.txt <==
0.01	0.0003
0.02	0.0015416
0.03	0.0042702
0.04	0.0086417
0.05	0.014606
0.06	0.022029
0.07	0.030747
0.08	0.040593
0.09	0.051406
0.1	0.06304
0.11	0.075363
0.12	0.088255
0.13	0.10161
0.14	0.11535
0.15	0.12938
0.16	0.14364
0.17	0.15807
0.18	0.17261
0.19	0.18723
0.2	0.20188
0.21	0.21654
0.22	0.23118
0.23	0.24577
0.24	0.26029
0.25	0.27473
0.26	0.28908
0.27	0.30332
0.28	0.31744
0.29	0.33143
0.3	0.34529
0.31	0.35902
0.32	0.37261
0.33	0.38605
0.34	0.39935
0.35	0.4125
0.36	0.4255
0.37	0.43835
0.38	0.45105
0.39	0.46361
0.4	0.47602
0.41	0.48828
0.42	0.50039
0.43	0.51237
0.44	0.5242
0.45	0.53588
0.46	0.54743
0.47	0.55885
0.48	0.57013
0.49	0.58127
0.5	0.59229
0.51	0.60317
0.52	0.61393
0.53	0.62456
0.54	0.63507
0.55	0.64546
0.56	0.65574
0.57	0.66589
0.58	0.67593
0.59	0.68586
0.6	0.69568
0.61	0.70539
0.62	0.715
0.63	0.7245
0.64	0.73389
0.65	0.74319
0.66	0.75239
0.67	0.76149
0.68	0.77049
0.69	0.77941
0.7	0.78823
0.71	0.79696
0.72	0.8056
0.73	0.81415
0.74	0.82262
0.75	0.831
0.76	0.83931
0.77	0.84753
0.78	0.85567
0.79	0.86373
0.8	0.87172
0.81	0.87963
0.82	0.88747
0.83	0.89523
0.84	0.90292
0.85	0.91054
0.86	0.9181
0.87	0.92558
0.88	0.933
0.89	0.94035
0.9	0.94764
0.91	0.95486
0.92	0.96202
0.93	0.96912
0.94	0.97616
0.95	0.98313
0.96	0.99005
0.97	0.99691
0.98	1.0037
0.99	1.0105
1	1.0172
1.01	1.0238
1.02	1.0304
1.03	1.0369
1.04	1.0434
1.05	1.0498
1.06	1.0562
1.07	1.0625
1.08	1.0688
1.09	1.0751
1.1	1.0812
1.11	1.0874
1.12	1.0935
1.13	1.0995
1.14	1.1055
1.15	1.1115
1.16	1.1174
1.17	1.1233
1.18	1.1291
1.19	1.1349
1.2	1.1406
1.21	1.1463
1.22	1.152
1.23	1.1576
1.24	1.1632
1.25	1.1688
1.26	1.1743
1.27	1.1798
1.28	1.1852
1.29	1.1906
1.3	1.196
1.31	1.2013
1.32	1.2066
1.33	1.2119
1.34	1.2171
1.35	1.2223
1.36	1.2274
1.37	1.2326
1.38	1.2377
1.39	1.2427
1.4	1.2477
1.41	1.2527
1.42	1.2577
1.43	1.2626
1.44	1.2676
1.45	1.2724
1.46	1.2773
1.47	1.2821
1.48	1.2869
1.49	1.2917
1.5	1.2964
1.51	1.3011
1.52	1.3058
1.53	1.3104
1.54	1.315
1.55	1.3196
1.56	1.3242
1.57	1.3288
1.58	1.3333
1.59	1.3378
1.6	1.3422
1.61	1.3467
1.62	1.3511
1.63	1.3555
1.64	1.3599
1.65	1.3642
1.66	1.3686
1.67	1.3729
1.68	1.3771
1.69	1.3814
1.7	1.3856
1.71	1.3898
1.72	1.394
1.73	1.3982
1.74	1.4023
1.75	1.4065
1.76	1.4106
1.77	1.4146
1.78	1.4187
1.79	1.4228
1.8	1.4268
1.81	1.4308
1.82	1.4348
1.83	1.4387
1.84	1.4427
1.85	1.4466
1.86	1.4505
1.87	1.4544
1.88	1.4582
1.89	1.4621
1.9	1.4659
1.91	1.4697
1.92	1.4735
1.93	1.4773
1.94	1.481
1.95	1.4848
1.96	1.4885
1.97	1.4922
1.98	1.4959
1.99	1.4996
2	1.5032


==> 2nu25l4.txt <==
0.01	0.0003
0.02	0.0012933
0.03	0.0032889
0.04	0.0063492
0.05	0.010425
0.06	0.015424
0.07	0.021239
0.08	0.027762
0.09	0.034893
0.1	0.042539
0.11	0.050616
0.12	0.059051
0.13	0.06778
0.14	0.076746
0.15	0.0859
0.16	0.095199
0.17	0.10461
0.18	0.11409
0.19	0.12363
0.2	0.13319
0.21	0.14276
0.22	0.15232
0.23	0.16186
0.24	0.17136
0.25	0.18082
0.26	0.19022
0.27	0.19956
0.28	0.20883
0.29	0.21803
0.3	0.22715
0.31	0.23619
0.32	0.24515
0.33	0.25402
0.34	0.26281
0.35	0.2715
0.36	0.28012
0.37	0.28864
0.38	0.29707
0.39	0.30542
0.4	0.31367
0.41	0.32184
0.42	0.32993
0.43	0.33792
0.44	0.34583
0.45	0.35366
0.46	0.3614
0.47	0.36906
0.48	0.37664
0.49	0.38413
0.5	0.39155
0.51	0.39889
0.52	0.40615
0.53	0.41334
0.54	0.42045
0.55	0.42749
0.56	0.43446
0.57	0.44135
0.58	0.44818
0.59	0.45493
0.6	0.46162
0.61	0.46825
0.62	0.4748
0.63	0.4813
0.64	0.48773
0.65	0.4941
0.66	0.50041
0.67	0.50665
0.68	0.51284
0.69	0.51897
0.7	0.52505
0.71	0.53107
0.72	0.53703
0.73	0.54294
0.74	0.5488
0.75	0.5546
0.76	0.56036
0.77	0.56606
0.78	0.57171
0.79	0.57732
0.8	0.58287
0.81	0.58838
0.82	0.59385
0.83	0.59926
0.84	0.60464
0.85	0.60996
0.86	0.61525
0.87	0.62049
0.88	0.62569
0.89	0.63085
0.9	0.63597
0.91	0.64104
0.92	0.64608
0.93	0.65108
0.94	0.65604
0.95	0.66096
0.96	0.66585
0.97	0.6707
0.98	0.67551
0.99	0.68028
1	0.68503
1.01	0.68973
1.02	0.69441
1.03	0.69905
1.04	0.70365
1.05	0.70823
1.06	0.71277
1.07	0.71728
1.08	0.72176
1.09	0.72621
1.1	0.73062
1.11	0.73501
1.12	0.73937
1.13	0.7437
1.14	0.748
1.15	0.75227
1.16	0.75652
1.17	0.76073
1.18	0.76492
1.19	0.76909
1.2	0.77322
1.21	0.77733
1.22	0.78141
1.23	0.78547
1.24	0.78951
1.25	0.79351
1.26	0.7975
1.27	0.80146
1.28	0.80539
1.29	0.8093
1.3	0.81319
1.31	0.81706
1.32	0.8209
1.33	0.82472
1.34	0.82852
1.35	0.83229
1.36	0.83605
1.37	0.83978
1.38	0.84349
1.39	0.84718
1.4	0.85085
1.41	0.8545
1.42	0.85813
1.43	0.86174
1.44	0.86533
1.45	0.8689
1.46	0.87245
1.47	0.87598
1.48	0.87949
1.49	0.88298
1.5	0.88646
1.51	0.88991
1.52	0.89335
1.53	0.89677
1.54	0.90017
1.55	0.90356
1.56	0.90693
1.57	0.91028
1.58	0.91361
1.59	0.91693
1.6	0.92023
1.61	0.92351
1.62	0.92678
1.63	0.93003
1.64	0.93326
1.65	0.93648
1.66	0.93969
1.67	0.94288
1.68	0.94605
1.69	0.94921
1.7	0.95235
1.71	0.95548
1.72	0.95859
1.73	0.96169
1.74	0.96477
1.75	0.96784
1.76	0.9709
1.77	0.97394
1.78	0.97697
1.79	0.97998
1.8	0.98298
1.81	0.98597
1.82	0.98894
1.83	0.9919
1.84	0.99485
1.85	0.99778
1.86	1.0007
1.87	1.0036
1.88	1.0065
1.89	1.0094
1.9	1.0123
1.91	1.0151
1.92	1.018
1.93	1.0208
1.94	1.0236
1.95	1.0264
1.96	1.0292
1.97	1.032
1.98	1.0348
1.99	1.0376
2	1.0403


==> 2nu35025.txt <==
0.01	0.005
0.02	0.0063585
0.03	0.0080639
0.04	0.010196
0.05	0.012848
0.06	0.016131
0.07	0.020172
0.08	0.025115
0.09	0.031121
0.1	0.038368
0.11	0.047045
0.12	0.057351
0.13	0.069489
0.14	0.083658
0.15	0.10005
0.16	0.11883
0.17	0.14015
0.18	0.16412
0.19	0.19081
0.2	0.22026
0.21	0.25246
0.22	0.28735
0.23	0.32483
0.24	0.36479
0.25	0.40705
0.26	0.45144
0.27	0.49775
0.28	0.54579
0.29	0.59534
0.3	0.64619
0.31	0.69814
0.32	0.75099
0.33	0.80456
0.34	0.8587
0.35	0.91323
0.36	0.96802
0.37	1.0229
0.38	1.0779
0.39	1.1328
0.4	1.1875
0.41	1.2419
0.42	1.2961
0.43	1.3499
0.44	1.4033
0.45	1.4563
0.46	1.5088
0.47	1.5607
0.48	1.6122
0.49	1.6631
0.5	1.7134
0.51	1.7632
0.52	1.8124
0.53	1.861
0.54	1.909
0.55	1.9565
0.56	2.0034
0.57	2.0496
0.58	2.0954
0.59	2.1405
0.6	2.1851
0.61	2.2291
0.62	2.2726
0.63	2.3155
0.64	2.3579
0.65	2.3998
0.66	2.4412
0.67	2.482
0.68	2.5224
0.69	2.5622
0.7	2.6016
0.71	2.6405
0.72	2.6789
0.73	2.7169
0.74	2.7544
0.75	2.7915
0.76	2.8282
0.77	2.8644
0.78	2.9003
0.79	2.9357
0.8	2.9707
0.81	3.0054
0.82	3.0396
0.83	3.0735
0.84	3.107
0.85	3.1401
0.86	3.1729
0.87	3.2054
0.88	3.2375
0.89	3.2693
0.9	3.3007
0.91	3.3318
0.92	3.3626
0.93	3.3931
0.94	3.4233
0.95	3.4532
0.96	3.4828
0.97	3.5122
0.98	3.5412
0.99	3.57
1	3.5985
1.01	3.6267
1.02	3.6546
1.03	3.6823
1.04	3.7098
1.05	3.737
1.06	3.7639
1.07	3.7907
1.08	3.8172
1.09	3.8434
1.1	3.8694
1.11	3.8952
1.12	3.9208
1.13	3.9462
1.14	3.9713
1.15	3.9963
1.16	4.021
1.17	4.0455
1.18	4.0699
1.19	4.094
1.2	4.1179
1.21	4.1417
1.22	4.1653
1.23	4.1886
1.24	4.2118
1.25	4.2349
1.26	4.2577
1.27	4.2804
1.28	4.3029
1.29	4.3252
1.3	4.3474
1.31	4.3694
1.32	4.3913
1.33	4.4129
1.34	4.4345
1.35	4.4559
1.36	4.4771
1.37	4.4982
1.38	4.5191
1.39	4.5399
1.4	4.5605
1.41	4.581
1.42	4.6014
1.43	4.6216
1.44	4.6417
1.45	4.6616
1.46	4.6815
1.47	4.7012
1.48	4.7207
1.49	4.7401
1.5	4.7595
1.51	4.7786
1.52	4.7977
1.53	4.8167
1.54	4.8355
1.55	4.8542
1.56	4.8728
1.57	4.8913
1.58	4.9096
1.59	4.9279
1.6	4.946
1.61	4.9641
1.62	4.982
1.63	4.9998
1.64	5.0175
1.65	5.0351
1.66	5.0526
1.67	5.07
1.68	5.0874
1.69	5.1046
1.7	5.1217
1.71	5.1387
1.72	5.1556
1.73	5.1724
1.74	5.1892
1.75	5.2058
1.76	5.2223
1.77	5.2388
1.78	5.2552
1.79	5.2714
1.8	5.2876
1.81	5.3037
1.82	5.3198
1.83	5.3357
1.84	5.3515
1.85	5.3673
1.86	5.383
1.87	5.3986
1.88	5.4141
1.89	5.4296
1.9	5.4449
1.91	5.4602
1.92	5.4754
1.93	5.4906
1.94	5.5056
1.95	5.5206
1.96	5.5355
1.97	5.5504
1.98	5.5651
1.99	5.5798
2	5.5945


==> 2nu3505.txt <==
0.01	0.005
0.02	0.0063436
0.03	0.0080241
0.04	0.010116
0.05	0.012708
0.06	0.0159
0.07	0.019808
0.08	0.024561
0.09	0.0303
0.1	0.037179
0.11	0.045356
0.12	0.054996
0.13	0.06626
0.14	0.0793
0.15	0.094256
0.16	0.11124
0.17	0.13036
0.18	0.15165
0.19	0.17516
0.2	0.20086
0.21	0.22871
0.22	0.25862
0.23	0.2905
0.24	0.32419
0.25	0.35955
0.26	0.39641
0.27	0.43459
0.28	0.47392
0.29	0.51422
0.3	0.55532
0.31	0.59705
0.32	0.63927
0.33	0.68184
0.34	0.72463
0.35	0.76752
0.36	0.81042
0.37	0.85322
0.38	0.89586
0.39	0.93827
0.4	0.98038
0.41	1.0221
0.42	1.0635
0.43	1.1045
0.44	1.145
0.45	1.185
0.46	1.2246
0.47	1.2636
0.48	1.3022
0.49	1.3402
0.5	1.3777
0.51	1.4146
0.52	1.451
0.53	1.4869
0.54	1.5223
0.55	1.5572
0.56	1.5915
0.57	1.6253
0.58	1.6587
0.59	1.6915
0.6	1.7239
0.61	1.7557
0.62	1.7872
0.63	1.8181
0.64	1.8486
0.65	1.8787
0.66	1.9083
0.67	1.9375
0.68	1.9663
0.69	1.9947
0.7	2.0226
0.71	2.0502
0.72	2.0774
0.73	2.1043
0.74	2.1307
0.75	2.1569
0.76	2.1826
0.77	2.2081
0.78	2.2331
0.79	2.2579
0.8	2.2824
0.81	2.3065
0.82	2.3303
0.83	2.3539
0.84	2.3771
0.85	2.4
0.86	2.4227
0.87	2.4451
0.88	2.4672
0.89	2.4891
0.9	2.5107
0.91	2.5321
0.92	2.5532
0.93	2.5741
0.94	2.5947
0.95	2.6151
0.96	2.6353
0.97	2.6552
0.98	2.675
0.99	2.6945
1	2.7138
1.01	2.7329
1.02	2.7518
1.03	2.7705
1.04	2.7891
1.05	2.8074
1.06	2.8255
1.07	2.8435
1.08	2.8613
1.09	2.8789
1.1	2.8963
1.11	2.9136
1.12	2.9307
1.13	2.9476
1.14	2.9644
1.15	2.981
1.16	2.9974
1.17	3.0137
1.18	3.0299
1.19	3.0459
1.2	3.0618
1.21	3.0775
1.22	3.0931
1.23	3.1085
1.24	3.1238
1.25	3.139
1.26	3.1541
1.27	3.169
1.28	3.1838
1.29	3.1985
1.3	3.213
1.31	3.2274
1.32	3.2417
1.33	3.2559
1.34	3.27
1.35	3.284
1.36	3.2978
1.37	3.3116
1.38	3.3252
1.39	3.3387
1.4	3.3522
1.41	3.3655
1.42	3.3787
1.43	3.3918
1.44	3.4049
1.45	3.4178
1.46	3.4306
1.47	3.4433
1.48	3.456
1.49	3.4685
1.5	3.481
1.51	3.4934
1.52	3.5057
1.53	3.5178
1.54	3.53
1.55	3.542
1.56	3.5539
1.57	3.5658
1.58	3.5776
1.59	3.5893
1.6	3.6009
1.61	3.6124
1.62	3.6239
1.63	3.6353
1.64	3.6466
1.65	3.6578
1.66	3.669
1.67	3.6801
1.68	3.6911
1.69	3.7021
1.7	3.713
1.71	3.7238
1.72	3.7345
1.73	3.7452
1.74	3.7558
1.75	3.7664
1.76	3.7769
1.77	3.7873
1.78	3.7977
1.79	3.8079
1.8	3.8182
1.81	3.8284
1.82	3.8385
1.83	3.8485
1.84	3.8585
1.85	3.8685
1.86	3.8783
1.87	3.8882
1.88	3.8979
1.89	3.9076
1.9	3.9173
1.91	3.9269
1.92	3.9365
1.93	3.946
1.94	3.9554
1.95	3.9648
1.96	3.9741
1.97	3.9834
1.98	3.9927
1.99	4.0019
2	4.011


==> 2nu352.txt <==
0.01	0.005
0.02	0.0062821
0.03	0.0078617
0.04	0.0097962
0.05	0.01215
0.06	0.014993
0.07	0.018401
0.08	0.022456
0.09	0.027237
0.1	0.032826
0.11	0.0393
0.12	0.046728
0.13	0.05517
0.14	0.064672
0.15	0.075265
0.16	0.086961
0.17	0.099757
0.18	0.11363
0.19	0.12853
0.2	0.14442
0.21	0.16123
0.22	0.17887
0.23	0.19726
0.24	0.21632
0.25	0.23596
0.26	0.25609
0.27	0.27662
0.28	0.29747
0.29	0.31857
0.3	0.33985
0.31	0.36124
0.32	0.38268
0.33	0.40413
0.34	0.42554
0.35	0.44686
0.36	0.46807
0.37	0.48913
0.38	0.51003
0.39	0.53073
0.4	0.55122
0.41	0.57149
0.42	0.59152
0.43	0.61131
0.44	0.63084
0.45	0.65012
0.46	0.66914
0.47	0.68789
0.48	0.70638
0.49	0.72461
0.5	0.74257
0.51	0.76027
0.52	0.77771
0.53	0.79489
0.54	0.81182
0.55	0.8285
0.56	0.84494
0.57	0.86113
0.58	0.87708
0.59	0.89279
0.6	0.90828
0.61	0.92354
0.62	0.93858
0.63	0.95341
0.64	0.96802
0.65	0.98242
0.66	0.99662
0.67	1.0106
0.68	1.0244
0.69	1.038
0.7	1.0515
0.71	1.0647
0.72	1.0778
0.73	1.0907
0.74	1.1034
0.75	1.1159
0.76	1.1283
0.77	1.1406
0.78	1.1526
0.79	1.1646
0.8	1.1763
0.81	1.188
0.82	1.1994
0.83	1.2108
0.84	1.222
0.85	1.2331
0.86	1.244
0.87	1.2548
0.88	1.2655
0.89	1.2761
0.9	1.2865
0.91	1.2968
0.92	1.307
0.93	1.3171
0.94	1.3271
0.95	1.337
0.96	1.3468
0.97	1.3564
0.98	1.366
0.99	1.3754
1	1.3848
1.01	1.3941
1.02	1.4032
1.03	1.4123
1.04	1.4213
1.05	1.4302
1.06	1.439
1.07	1.4477
1.08	1.4563
1.09	1.4649
1.1	1.4734
1.11	1.4818
1.12	1.4901
1.13	1.4983
1.14	1.5065
1.15	1.5145
1.16	1.5225
1.17	1.5305
1.18	1.5384
1.19	1.5461
1.2	1.5539
1.21	1.5615
1.22	1.5691
1.23	1.5767
1.24	1.5841
1.25	1.5915
1.26	1.5989
1.27	1.6061
1.28	1.6134
1.29	1.6205
1.3	1.6276
1.31	1.6347
1.32	1.6416
1.33	1.6486
1.34	1.6554
1.35	1.6623
1.36	1.669
1.37	1.6757
1.38	1.6824
1.39	1.689
1.4	1.6956
1.41	1.7021
1.42	1.7086
1.43	1.715
1.44	1.7214
1.45	1.7277
1.46	1.734
1.47	1.7402
1.48	1.7464
1.49	1.7525
1.5	1.7586
1.51	1.7647
1.52	1.7707
1.53	1.7767
1.54	1.7826
1.55	1.7885
1.56	1.7943
1.57	1.8002
1.58	1.8059
1.59	1.8117
1.6	1.8174
1.61	1.823
1.62	1.8286
1.63	1.8342
1.64	1.8398
1.65	1.8453
1.66	1.8508
1.67	1.8562
1.68	1.8616
1.69	1.867
1.7	1.8723
1.71	1.8777
1.72	1.8829
1.73	1.8882
1.74	1.8934
1.75	1.8986
1.76	1.9037
1.77	1.9088
1.78	1.9139
1.79	1.919
1.8	1.924
1.81	1.929
1.82	1.934
1.83	1.9389
1.84	1.9438
1.85	1.9487
1.86	1.9536
1.87	1.9584
1.88	1.9632
1.89	1.968
1.9	1.9727
1.91	1.9775
1.92	1.9822
1.93	1.9868
1.94	1.9915
1.95	1.9961
1.96	2.0007
1.97	2.0053
1.98	2.0098
1.99	2.0143
2	2.0188


==> 2nu354.txt <==
0.01	0.005
0.02	0.0062263
0.03	0.0077167
0.04	0.0095155
0.05	0.01167
0.06	0.01423
0.07	0.017246
0.08	0.020767
0.09	0.024842
0.1	0.029514
0.11	0.034818
0.12	0.040785
0.13	0.047432
0.14	0.054768
0.15	0.06279
0.16	0.071486
0.17	0.080833
0.18	0.090798
0.19	0.10134
0.2	0.11242
0.21	0.12398
0.22	0.13597
0.23	0.14835
0.24	0.16105
0.25	0.17402
0.26	0.18723
0.27	0.20062
0.28	0.21415
0.29	0.22777
0.3	0.24147
0.31	0.2552
0.32	0.26894
0.33	0.28266
0.34	0.29634
0.35	0.30996
0.36	0.3235
0.37	0.33696
0.38	0.35031
0.39	0.36356
0.4	0.37668
0.41	0.38968
0.42	0.40255
0.43	0.41528
0.44	0.42787
0.45	0.44031
0.46	0.45262
0.47	0.46478
0.48	0.47679
0.49	0.48866
0.5	0.50038
0.51	0.51196
0.52	0.52339
0.53	0.53469
0.54	0.54584
0.55	0.55685
0.56	0.56772
0.57	0.57846
0.58	0.58907
0.59	0.59954
0.6	0.60989
0.61	0.6201
0.62	0.6302
0.63	0.64016
0.64	0.65001
0.65	0.65974
0.66	0.66936
0.67	0.67886
0.68	0.68824
0.69	0.69752
0.7	0.70669
0.71	0.71576
0.72	0.72472
0.73	0.73358
0.74	0.74234
0.75	0.751
0.76	0.75957
0.77	0.76804
0.78	0.77642
0.79	0.78471
0.8	0.79291
0.81	0.80103
0.82	0.80906
0.83	0.817
0.84	0.82487
0.85	0.83265
0.86	0.84036
0.87	0.84799
0.88	0.85554
0.89	0.86302
0.9	0.87042
0.91	0.87775
0.92	0.88501
0.93	0.89221
0.94	0.89933
0.95	0.90639
0.96	0.91338
0.97	0.92031
0.98	0.92718
0.99	0.93398
1	0.94072
1.01	0.9474
1.02	0.95403
1.03	0.96059
1.04	0.9671
1.05	0.97355
1.06	0.97995
1.07	0.98629
1.08	0.99258
1.09	0.99882
1.1	1.005
1.11	1.0111
1.12	1.0172
1.13	1.0233
1.14	1.0292
1.15	1.0352
1.16	1.0411
1.17	1.0469
1.18	1.0527
1.19	1.0585
1.2	1.0642
1.21	1.0699
1.22	1.0755
1.23	1.0811
1.24	1.0866
1.25	1.0921
1.26	1.0976
1.27	1.103
1.28	1.1084
1.29	1.1138
1.3	1.1191
1.31	1.1243
1.32	1.1296
1.33	1.1348
1.34	1.1399
1.35	1.145
1.36	1.1501
1.37	1.1552
1.38	1.1602
1.39	1.1652
1.4	1.1702
1.41	1.1751
1.42	1.18
1.43	1.1848
1.44	1.1897
1.45	1.1945
1.46	1.1992
1.47	1.204
1.48	1.2087
1.49	1.2134
1.5	1.218
1.51	1.2226
1.52	1.2272
1.53	1.2318
1.54	1.2363
1.55	1.2408
1.56	1.2453
1.57	1.2498
1.58	1.2542
1.59	1.2586
1.6	1.263
1.61	1.2673
1.62	1.2717
1.63	1.276
1.64	1.2802
1.65	1.2845
1.66	1.2887
1.67	1.2929
1.68	1.2971
1.69	1.3013
1.7	1.3054
1.71	1.3095
1.72	1.3136
1.73	1.3177
1.74	1.3217
1.75	1.3258
1.76	1.3298
1.77	1.3338
1.78	1.3377
1.79	1.3417
1.8	1.3456
1.81	1.3495
1.82	1.3534
1.83	1.3572
1.84	1.3611
1.85	1.3649
1.86	1.3687
1.87	1.3725
1.88	1.3763
1.89	1.38
1.9	1.3837
1.91	1.3874
1.92	1.3911
1.93	1.3948
1.94	1.3985
1.95	1.4021
1.96	1.4057
1.97	1.4093
1.98	1.4129
1.99	1.4165
2	1.42


==> Rnu35n5000z2.txt <==
10	0.00312944587682	0.00857423492055	0.0215285123299	0.0476176151423	0.0869955379549	0.138998157115	0.196539781653	0.256237318444	0.314912607133	0.369786777476	0.421279216596	0.468737973016	0.514094697993	0.555873678334	0.596745037652	0.632997616607	0.666634856245	0.699136443049	0.73030330363	0.760985270457	0.787398294903	0.81407566629	0.839844074973	0.864420834624	0.887893289915	0.910347649888	0.931907250481	0.953585901373	0.97366227293
11	0.00332044827808	0.00903467881971	0.0236197872094	0.0507233015141	0.092171135389	0.146951540618	0.206465700687	0.268094419564	0.329168159092	0.387632808504	0.442189685774	0.494950563236	0.54514602695	0.590638071101	0.633867193989	0.674870415326	0.712900171904	0.749612079339	0.784327404776	0.817187571723	0.84878952518	0.877825156671	0.906136828727	0.934846914867	0.962144580226	0.988434101688	1.01298242101	1.03710038596	1.06012307602
12	0.0032448517155	0.00978608440718	0.0235414719527	0.0535052569252	0.0969405313668	0.153819926113	0.218496589937	0.285984938235	0.352457299694	0.417717913163	0.479317469482	0.535030435611	0.588561973007	0.637052987918	0.684335813472	0.730481008222	0.772311098605	0.811885475676	0.848649416801	0.882533614662	0.917909039033	0.950866395764	0.983809472425	1.01397916917	1.04390081109	1.07191765478	1.09887723347	1.12508586872	1.14981583968
13	0.00340285581619	0.00972734352741	0.0246443909436	0.0546821960477	0.100082545744	0.16098597748	0.228730556209	0.300298745728	0.36913844425	0.435632327696	0.501953839113	0.561360731037	0.617425126873	0.671804248158	0.722611003445	0.770856875507	0.8153605021	0.858114988295	0.90064491384	0.938960440902	0.975608277216	1.00974483083	1.04401808159	1.0761097442	1.10871524171	1.13925983856	1.16863764826	1.19785769898	1.22540963213
14	0.00381199204037	0.0107044561908	0.0261797492595	0.0575679511288	0.105751604876	0.170368100451	0.239686984611	0.316120011482	0.391217665775	0.461264928237	0.529880733868	0.594187119325	0.653897136101	0.710307615374	0.764325659384	0.814154420099	0.863119906544	0.908412239449	0.951486781995	0.992273551264	1.03383842639	1.07207205774	1.11029934856	1.14647660904	1.18128689522	1.21506355225	1.2483769846	1.2797283593	1.31020622573
15	0.00356137975041	0.0106864214441	0.0270093233136	0.0586403492699	0.109239476584	0.176690687838	0.252474014973	0.330625214898	0.409384759684	0.483239267973	0.555062289152	0.624118299881	0.687468589568	0.748704485856	0.805039756656	0.857906143019	0.909951866464	0.955770597601	1.00106776266	1.04687943605	1.08965751266	1.13101214726	1.16945903882	1.20668308681	1.24368012217	1.27952640182	1.31437434194	1.34748911941	1.37776567077
16	0.00401984979606	0.0110980497604	0.0283204076606	0.0618351389535	0.114727678269	0.181346644689	0.260675328617	0.342723807772	0.422059313291	0.50186977347	0.57737177889	0.64988796243	0.71555614858	0.778582264705	0.837521790964	0.893996586822	0.951297936594	1.002245432	1.05323780712	1.10270079828	1.15095525987	1.19774819021	1.23881584214	1.27953669281	1.32131475888	1.35538115073	1.39342186378	1.43061246062	1.46592135256
17	0.00328417446355	0.0104801356188	0.0286055243462	0.0641735852129	0.11946526994	0.19139241031	0.275211275796	0.36045290431	0.444625400507	0.526753974091	0.604486679889	0.678235004702	0.747238026035	0.814401618211	0.877553530615	0.937768520762	0.996037715193	1.05219841685	1.10522126938	1.15143952986	1.19788521044	1.24598252397	1.29055926959	1.33543630068	1.3744169093	1.41656147368	1.45750772723	1.49476376722	1.5319927239
18	0.00427946516603	0.0129008827076	0.0302733629748	0.0667439303088	0.122122589994	0.196242028217	0.282632316294	0.372419987521	0.462023771612	0.548987549403	0.6292238467	0.705417722628	0.779927609959	0.847748706944	0.912786319197	0.974411623346	1.03724431473	1.09625581198	1.15043327834	1.20259728288	1.25686425331	1.30451665605	1.34972650595	1.39115798335	1.43700354061	1.47890737368	1.51710447845	1.55689992134	1.5951929082
19	0.00429947474609	0.0118092275365	0.0303944615171	0.0678242866214	0.125929145412	0.204065368096	0.295109580268	0.383750285228	0.479801989838	0.573687935763	0.655194560886	0.737652218141	0.815112471528	0.887012863544	0.95533033231	1.02202638217	1.08853913812	1.14764506068	1.20483765727	1.2615641271	1.31785964902	1.36936527562	1.41994787774	1.47118324429	1.51694929038	1.56069921536	1.60517348404	1.64705739233	1.68754659977
20	0.00435095562789	0.0126158597131	0.0330088845461	0.0703139476775	0.130896880601	0.206452236078	0.29904672373	0.397062146936	0.489744719462	0.581883841074	0.675758616708	0.759430590923	0.837759955772	0.918844327781	0.991967485827	1.06402571082	1.12870065634	1.19094750678	1.25434288308	1.309152347	1.36997826877	1.42838479324	1.48335739042	1.53447725736	1.58757087719	1.63260296171	1.68381120327	1.72409800895	1.77141033179
21	0.00373509171727	0.0132955743316	0.0331836145487	0.0730125119937	0.134119404258	0.220200343781	0.314718789574	0.417627675905	0.515754339035	0.608876585032	0.70394109757	0.791907056728	0.879619053504	0.963062292856	1.0377443661	1.1119072402	1.18295940437	1.2570736698	1.31776307553	1.37662386425	1.43101442171	1.48875365089	1.54233194758	1.59163021697	1.64187270507	1.6889906324	1.73307561243	1.78299532742	1.83585643632
22	0.00350955520786	0.0123883146211	0.0348692994405	0.074857456259	0.1391359296	0.22820467286	0.324083982671	0.428406120433	0.529439877794	0.632140522427	0.732617475755	0.821046017495	0.91112582723	0.991637994364	1.06742205522	1.14520068325	1.21760964716	1.29079226228	1.35004406318	1.41432684526	1.47694822657	1.53412629973	1.59939944673	1.65450290319	1.70935041954	1.75986421202	1.80841640008	1.85856907601	1.90624090756
23	0.00488994786731	0.0135990318783	0.0364931215301	0.0786015241473	0.143854449694	0.230717172889	0.335741850407	0.444042307214	0.553439826588	0.657781330506	0.757215394845	0.848515838871	0.941661861727	1.03134672795	1.11259175596	1.19511342209	1.26876722779	1.33923279328	1.40195535903	1.46851662129	1.53255678461	1.60312137411	1.65628488546	1.71083462854	1.7674071312	1.82098896837	1.87945763194	1.9245809497	1.97584275656
24	0.00541170377619	0.0143349343395	0.0369789492146	0.0810758328281	0.147584798096	0.24066381315	0.342691094516	0.454478092767	0.558604337887	0.671986816091	0.771405253432	0.869200519173	0.960286516271	1.04775346893	1.1275797975	1.21603507564	1.29300410446	1.36608187936	1.4338882317	1.50170815378	1.57138444448	1.63517962382	1.69280969506	1.75846738473	1.81397181936	1.86949439125	1.92843876236	1.9835751803	2.02781907213
25	0.003652236418	0.0139534190997	0.0372307039668	0.0821663940063	0.148767764135	0.249213649229	0.352184200064	0.469326550131	0.587697837181	0.696119648116	0.805345245744	0.904522310758	0.993467176493	1.08162892007	1.17517212503	1.26130669961	1.34790636844	1.4206893288	1.50044081805	1.5702659944	1.65177709155	1.72598816743	1.78885416707	1.85403618669	1.91934445833	1.98605989279	2.04175467693	2.09466065149	2.15758651862
26	0.00465730882958	0.0142610081676	0.039403238893	0.08835959487	0.15738901126	0.255558384207	0.361823634186	0.474307204453	0.593219144169	0.70706717717	0.817686549331	0.927698614919	1.02340734039	1.12655258837	1.22844641715	1.31701308778	1.40755446182	1.48136415818	1.55982769078	1.63281361702	1.70756437145	1.76696857902	1.83392258662	1.90504871892	1.96082271888	2.03074739116	2.09310731788	2.14512559137	2.26275448814
27	0.00458861610473	0.0153383122171	0.039660359132	0.0873379319079	0.15901050469	0.261173226477	0.372008095098	0.487028432399	0.611675863003	0.733537016309	0.851420141759	0.961595568524	1.07112372905	1.17769543515	1.27027857281	1.36045725404	1.45911850687	1.55302234002	1.62954492729	1.70262287772	1.78006893341	1.8503665856	1.92958745438	2.00965328203	2.07268403344	2.12901056824	2.19514172655	2.26358787005	2.40986933233
28	0.00410302562773	0.0140144469584	0.0402486927211	0.0912281870108	0.167085084925	0.269185655669	0.386326502667	0.504520019764	0.632712830876	0.748289957356	0.868691568812	0.990872460591	1.10006190999	1.20375440495	1.29947588339	1.38852701348	1.47994136115	1.56834996186	1.64341372245	1.73738666325	1.81716577249	1.8959844641	1.96182795333	2.03985884176	2.11716145516	2.17474678911	2.23769082724	2.29729970702	2.43538494208
29	0.00395970361389	0.015270295425	0.0412520866567	0.0903431063113	0.166773147125	0.26321635645	0.380013887031	0.505218508206	0.64228345173	0.767533905968	0.883618277199	0.990037023781	1.10086449671	1.20650159623	1.30871528179	1.40656034649	1.4974182027	1.58982768745	1.68846986741	1.830469818	1.91746364824	1.99253336516	2.05979735222	2.13257019644	2.20267057087	2.26522964807	2.31391515419	2.38006281139	2.44060620597
30	0.0040831140366	0.0146771862132	0.0414609842036	0.0895294135162	0.165034248857	0.269950289051	0.391390438084	0.52732372314	0.662793829743	0.796904612137	0.926176303358	1.04120321323	1.14722976502	1.25402385823	1.35819226935	1.46094701161	1.56394671305	1.65431748769	1.75428063945	1.841709376	1.9983304747	2.15633695211	2.2217638218	2.38191438583	2.52212980221	2.65611070223	2.78246410558	2.83536759098	3.02808099773

==> STD25.txt <==
10	0.00151195318758	0.00570740428533	0.00620111773618	0.0349266754102	0.0318079463848	0.121551134942	0.109497814741	0.285795094492	0.260236972307	0.523169479471	0.484229062693	0.821245247488	0.766393165611	1.15541989894	1.09039356674	1.52020929866	1.44092090151	1.89732617497
11	0.00156840385114	0.00637280711378	0.0065795451018	0.0381374379922	0.0346283055207	0.132390553833	0.119279680039	0.312097946298	0.284302181201	0.574062121138	0.530764372694	0.898857540944	0.840420344091	1.266648734	1.19759143437	1.66019517539	1.5822601646	2.07461992194
12	0.00158857617139	0.00661856232073	0.00686510019018	0.040509225969	0.0379424392814	0.143487263278	0.130669392828	0.338873999836	0.311325436692	0.62308153696	0.58036920017	0.979029872914	0.919375800027	1.38085622142	1.30504851838	1.81851151517	1.72577292312	2.27688257854
13	0.00153777342472	0.00731856515262	0.00740313409687	0.0443917030029	0.0403191300715	0.154020669467	0.141657800963	0.364542744728	0.339460428045	0.674667741873	0.634186974358	1.06203874698	1.00125539419	1.49673130003	1.42393511024	1.96682829439	1.88048765453	2.45532750656
14	0.00180609162852	0.00780949404237	0.0077837796151	0.0471644758906	0.0436694079441	0.165159762611	0.152034221746	0.390000504496	0.36320229607	0.723391878526	0.67364921591	1.13545111026	1.06880953701	1.60334686444	1.52232915	2.10563861062	2.0172922036	2.64473379533
15	0.00183969260011	0.00780140622489	0.00895493621348	0.0498789712734	0.0468622864831	0.177343977615	0.162981162973	0.423657951454	0.38760955058	0.779734433523	0.723272384749	1.22084756693	1.15022369412	1.72170552716	1.63654442438	2.26251183297	2.17500458449	2.83342241822
16	0.00183588215825	0.0088507746595	0.0092227756607	0.0528829759733	0.0511193924964	0.187709219336	0.179418738705	0.446815453801	0.424239080046	0.825308898454	0.781156849105	1.29458402188	1.22855294387	1.82924939046	1.75683316618	2.41249860269	2.3586644372	3.01324208944
17	0.00186808224866	0.00928625956793	0.00955191337172	0.0559161687647	0.0521892921432	0.19682083157	0.185585777822	0.469180326581	0.448626145168	0.873005237788	0.829306991224	1.36934236704	1.3134168021	1.94083821529	1.86470992774	2.56450809901	2.45772099412	3.2733381587
18	0.0018206005334	0.00933690805689	0.00988026009363	0.0575383546631	0.0566445060291	0.207526787243	0.195642803062	0.49230534109	0.471043350844	0.918878882942	0.876089135895	1.44692081127	1.38605673093	2.0444262664	1.97801565047	2.69562379958	2.65456339308	3.38081778666
19	0.00186557340518	0.00996993451771	0.0103280046481	0.0615174491317	0.0592095094655	0.217586991118	0.206898298233	0.523390403877	0.496503467694	0.972826288489	0.921851940313	1.52963829464	1.45633231418	2.17407115562	2.0866516738	2.92503884332	2.7903055518	3.80072746617
20	0.00211140015829	0.0104715303259	0.0107641417808	0.0634943605221	0.0626260158771	0.230494310104	0.215281808403	0.555030198009	0.520566001937	1.02589844394	0.973155441843	1.61794763303	1.5411200663	2.31038313114	2.19826520037	3.05913386981	3.04618875647	4.19712075168
21	0.00185973595383	0.0100995284631	0.010688169391	0.0636207582979	0.0654413135101	0.234207522996	0.226297111002	0.565178370246	0.546139269154	1.05882446363	1.01841062256	1.68799864286	1.62668300939	2.41843040302	2.31611540128	3.3069314815	3.35467259247	5.04419891846
22	0.00158426003161	0.0110654607156	0.0108757749348	0.0683359532	0.066990001802	0.251499592046	0.240771751762	0.602799103431	0.579210825671	1.12434190438	1.07855317502	1.789360809	1.71665941989	2.54759810126	2.48360504936	3.75339168557	3.8947657039	5.86355398909
23	0.00214616317167	0.0112767942247	0.0118054256821	0.0713830487221	0.0715231475278	0.263723215019	0.248266041854	0.63644376146	0.60075569724	1.19143556648	1.11286584316	1.87696347476	1.77139745147	2.73261046872	2.7403503691	4.41802058821	4.3362178429	7.41101328263
24	0.00199376621392	0.0112189904807	0.0126499575788	0.072404221892	0.0743248338278	0.26937646887	0.264328102085	0.656198871615	0.634515470763	1.22743130593	1.1842794699	1.94984468964	1.88835942107	2.87429395676	3.02004654699	5.14447704982	5.73712020924	8.37370939333
25	0.00210314268907	0.0119186664366	0.0127180501105	0.0771368408065	0.0759909221183	0.284708034296	0.27493074602	0.689895778507	0.655676297476	1.29641974686	1.23310343152	2.07370068574	2.06248352919	3.2511327407	3.24522554443	6.18723020505	5.7783943594	10.4985099101
26	0.00179845790207	0.0119256010894	0.0130921728351	0.0786590416702	0.0798334764133	0.28821104078	0.284853425083	0.703859887547	0.685491008155	1.35391851372	1.28067978682	2.28952897331	2.13124224375	3.64791153927	3.95197352414	7.42241845538	7.09373923434	11.4636972742
27	0.0025589618435	0.0133572482058	0.0142057464178	0.0837471240581	0.0823288654678	0.299502576649	0.294243581855	0.738846460427	0.700949511926	1.40262873753	1.31824879611	2.35734825467	2.20145055978	4.5898716004	4.30351337477	8.39270256549	7.91577990426	12.5017624536
28	0.00238227888588	0.0141454579012	0.0155236855922	0.0895837608107	0.0867132939709	0.316323222432	0.307313104227	0.775192071251	0.73657846563	1.4570407308	1.41830898394	2.58360279274	2.48496433924	5.27033168571	4.79178898648	9.44970967234	9.06537331203	13.8729117608
29	0.00244497226683	0.0140673706641	0.0148325941996	0.0869677449922	0.0910863815365	0.320354791677	0.320524932719	0.795009408823	0.767330046853	1.50087297702	1.44853928673	3.04685283699	2.9715275336	6.00659859403	5.83349892031	9.98730577982	11.0420527386	13.8598714257
30	0.00245239576705	0.0138484658361	0.0163135756807	0.0904044294297	0.0919257972004	0.329465747998	0.319069681233	0.807599898568	0.774556192937	1.60701614366	1.54800668118	3.24885162222	3.20919050935	6.21909544655	6.42180860985	11.6143384717	10.8775618953	15.2561483101


==> STD35.txt <==
10	0.00147082195652	0.00125499844603	0.00281606409818	0.00336248521443	0.00613571794432	0.00857041544164	0.0143578283101	0.0210942955178	0.0330115204063	0.0479453848244	0.0719846415	0.100678340112	0.144443931247	0.192302954586	0.263642189703	0.334974569761	0.436243428965	0.533890201644
11	0.00139162866995	0.00136195308445	0.00288619799769	0.00344934099503	0.00666062467161	0.00921995337892	0.0154807482035	0.0228388864124	0.0360044511276	0.0522221318796	0.0785896810124	0.110931710871	0.159188889404	0.212687559634	0.288941015042	0.371948846515	0.480921938359	0.594117967336
12	0.00157441106654	0.00137032278717	0.00304880908262	0.00409744380343	0.00699674740252	0.0103946337261	0.0164735590558	0.0257199703322	0.0392268471171	0.0593605427806	0.0866839795133	0.123800643395	0.175084612829	0.234973946347	0.317781235174	0.409269413644	0.528889253194	0.646420167
13	0.00167082188486	0.00189147409639	0.00311872368932	0.00448514147631	0.00754644445725	0.0110446641699	0.017949872821	0.0268070118096	0.041725449978	0.0621623144641	0.0924471149562	0.130780607467	0.186590299166	0.251972505745	0.342344060879	0.441001013817	0.56847093741	0.702149316328
14	0.00151053520103	0.00152102535433	0.00325155087305	0.00444419268623	0.00836589092575	0.0113371105856	0.0195159798244	0.0282112062222	0.0455997794128	0.0659954125867	0.100429767167	0.13981843336	0.202874653837	0.269784136687	0.370071991052	0.471916422719	0.615229452006	0.753581225334
15	0.00161009285055	0.00175941792992	0.00383999548505	0.00505976375694	0.00893740494854	0.0132304715696	0.0209488840978	0.032274322398	0.0494689810051	0.0728768328635	0.108830222486	0.151299763847	0.217737343255	0.290521733998	0.399123235236	0.503320945911	0.660811858661	0.801505912953
16	0.00143367734665	0.00201445914146	0.00341485165436	0.00533424255743	0.00820787965447	0.013581276446	0.0211200982999	0.0343973047089	0.0514970951046	0.0778316872913	0.114053044888	0.162425449175	0.230709139579	0.310596818682	0.422226468936	0.544143370964	0.701362076966	0.865473526832
17	0.00185528982661	0.00227546720157	0.00413426213325	0.00571848907078	0.00968269073813	0.0146884254932	0.0236769954518	0.0350271888288	0.056239936937	0.0800650287272	0.12215686197	0.171264266722	0.245156930906	0.331555901279	0.449447899038	0.570134073062	0.744261282866	0.912938477115
18	0.00183213134958	0.00224462742702	0.00394494231013	0.0060289885585	0.00985446394946	0.015605510184	0.0249116563222	0.0379703080553	0.0590990674572	0.0849139542502	0.129421532919	0.181236443363	0.262906309077	0.350555362199	0.478114172072	0.611305126964	0.796121897149	0.972799876986
19	0.00204437457511	0.00248214553922	0.00434700136002	0.00653870174337	0.0107161909757	0.0165170426287	0.0263416037569	0.0406390222414	0.0613225476349	0.0922767378282	0.136065662443	0.192875486108	0.273921580046	0.368080077365	0.50116470621	0.642130671591	0.828528209902	1.0261703367
20	0.0017015204471	0.0028326754464	0.00437765278619	0.00682175546203	0.0110921614634	0.0173320423931	0.0282782022452	0.0427848438197	0.0648652353459	0.0973197118431	0.144112352278	0.204483704391	0.292185390472	0.391043968626	0.530842855126	0.681761940194	0.876373571267	1.08808566063
21	0.00183065954445	0.00234313731167	0.00475256757792	0.00679274726048	0.012041602557	0.0180582817735	0.0303004339554	0.0438162056746	0.0704300493193	0.101430873481	0.159211913855	0.217050034544	0.313517975501	0.410878635641	0.570897206607	0.719432971004	0.934648990475	1.15228404688
22	0.00195849567948	0.00252360458585	0.00450091645496	0.0075363672414	0.0118632692868	0.0189250516812	0.0298650531828	0.046817266899	0.071600023909	0.107662037182	0.15671786125	0.228609915361	0.311681760744	0.433064968035	0.570168434134	0.747334182205	0.966382984124	1.18977728352
23	0.00189244802339	0.00260270044426	0.00526815784081	0.007605228552	0.0142392522275	0.0203254119771	0.0336705797032	0.0494672472722	0.0788025279458	0.110619495481	0.170476863203	0.235048797702	0.339539298774	0.447042602767	0.619231919184	0.799203675319	1.04610424235	1.27363954629
24	0.00218781654991	0.00295465394728	0.00477503219424	0.00720934490065	0.0121973022443	0.0186862090686	0.0304937060267	0.0496745660404	0.0740179057048	0.113420251705	0.166877414495	0.243966306	0.340248588934	0.466065952228	0.624954935942	0.813553350097	1.08123355726	1.30428879345
25	0.00186802311143	0.00283905019182	0.00545629238004	0.00797460476801	0.0133923990635	0.0224027528037	0.0337186644552	0.053808003628	0.0785770633433	0.120428585902	0.17306635612	0.25039802565	0.355193250805	0.483332361276	0.666569342396	0.848165464277	1.15858359001	1.40276268666
26	0.00300476216986	0.00369944551562	0.00623899775959	0.00947385679752	0.0156188202683	0.0241124943953	0.0371452223293	0.0562061392027	0.0850679374747	0.126642162307	0.190544241718	0.266966234851	0.385477433669	0.514902964753	0.737332025763	0.949919793268	1.2239777564	1.5818321746
27	0.00231807483313	0.00427113734692	0.00614368048386	0.00941722714021	0.015407568689	0.023277116246	0.0384553697977	0.0577016571685	0.09376862019	0.13061850517	0.196271788098	0.272176187531	0.389314428051	0.52752847983	0.729701207027	0.939378284886	1.25958373174	1.6416153841
28	0.00209944725213	0.00331604301668	0.00575814374505	0.00899916970152	0.0143720936589	0.0243071849645	0.0362833369169	0.0586847517757	0.0870218543562	0.136194522713	0.199802035059	0.290565013332	0.412468171489	0.560757967486	0.756932055848	0.998182939632	1.33845438724	1.71159416175
29	0.00306769559095	0.00316634024215	0.00697395642025	0.0095414026774	0.0155173231461	0.0251794974713	0.0374014128342	0.063492064206	0.0944181687335	0.145715197057	0.209933716178	0.304056817313	0.424287991487	0.58658052214	0.82383056944	1.09783888504	1.45277580173	1.96092605448
30	0.00209008525622	0.00378098705451	0.00524772100722	0.00775205305527	0.0140766657878	0.0228672086511	0.0393898282094	0.0634130636554	0.0925452440807	0.146614846597	0.214314743349	0.317094094725	0.439328376534	0.629819705858	0.8617765549	1.15035359804	1.67211820978	2.3208641821
31	0.00141401111588	0.00401734029829	0.00402395396579	0.0111359543642	0.0125829229135	0.0278316274159	0.0388937626548	0.0678360643854	0.0986545266341	0.151202182806	0.221322189906	0.327052676776	0.455373513965	0.602404128463	0.97293667575	1.15396642292	1.87152064493	2.28891815801
32	0.00262317969925	0.00441351893566	0.00645080149712	0.0100061235357	0.0170502328994	0.0240825356969	0.0420027076308	0.0690084920928	0.103952324255	0.159197007242	0.220183541837	0.336240632975	0.470816168156	0.649147018885	1.04167324066	1.52732173423	2.11155048942	2.75797438716
33	0.0028212666082	0.00373660128154	0.00681496232912	0.0104726066458	0.0174380766975	0.0311628599983	0.0475259833299	0.0749124621427	0.111386425889	0.165877921825	0.246794184222	0.341327772072	0.563433932926	0.736827579771	0.997824041621	1.51270634676	1.94099417856	2.96732891677


==> nu25l2.txt <==
0.01	0.0025
0.02	0.011062
0.03	0.028379
0.04	0.054846
0.05	0.089824
0.06	0.1323
0.07	0.18118
0.08	0.23541
0.09	0.29404
0.1	0.35622
0.11	0.42124
0.12	0.48845
0.13	0.55733
0.14	0.62743
0.15	0.69836
0.16	0.76979
0.17	0.84147
0.18	0.91317
0.19	0.98468
0.2	1.0559
0.21	1.1266
0.22	1.1967
0.23	1.2662
0.24	1.3349
0.25	1.4028
0.26	1.4699
0.27	1.5361
0.28	1.6014
0.29	1.6657
0.3	1.729
0.31	1.7913
0.32	1.8527
0.33	1.913
0.34	1.9724
0.35	2.0307
0.36	2.0881
0.37	2.1444
0.38	2.1998
0.39	2.2541
0.4	2.3075
0.41	2.36
0.42	2.4114
0.43	2.462
0.44	2.5116
0.45	2.5603
0.46	2.608
0.47	2.6549
0.48	2.7009
0.49	2.746
0.5	2.7903
0.51	2.8337
0.52	2.8763
0.53	2.9181
0.54	2.9591
0.55	2.9993
0.56	3.0387
0.57	3.0774
0.58	3.1153
0.59	3.1525
0.6	3.189
0.61	3.2247
0.62	3.2598
0.63	3.2942
0.64	3.3279
0.65	3.3609
0.66	3.3933
0.67	3.4251
0.68	3.4563
0.69	3.4868
0.7	3.5167
0.71	3.5461
0.72	3.5749
0.73	3.6031
0.74	3.6307
0.75	3.6579
0.76	3.6844
0.77	3.7105
0.78	3.736
0.79	3.7611
0.8	3.7856
0.81	3.8097
0.82	3.8333
0.83	3.8564
0.84	3.8791
0.85	3.9013
0.86	3.9231
0.87	3.9444
0.88	3.9653
0.89	3.9859
0.9	4.006
0.91	4.0257
0.92	4.045
0.93	4.0639
0.94	4.0825
0.95	4.1007
0.96	4.1185
0.97	4.136
0.98	4.1531
0.99	4.1699
1	4.1864
1.01	4.2025
1.02	4.2183
1.03	4.2338
1.04	4.249
1.05	4.2639
1.06	4.2785
1.07	4.2928
1.08	4.3068
1.09	4.3206
1.1	4.334
1.11	4.3472
1.12	4.3602
1.13	4.3729
1.14	4.3853
1.15	4.3975
1.16	4.4094
1.17	4.4211
1.18	4.4326
1.19	4.4438
1.2	4.4549
1.21	4.4657
1.22	4.4763
1.23	4.4866
1.24	4.4968
1.25	4.5068
1.26	4.5165
1.27	4.5261
1.28	4.5355
1.29	4.5447
1.3	4.5537
1.31	4.5625
1.32	4.5712
1.33	4.5797
1.34	4.588
1.35	4.5962
1.36	4.6042
1.37	4.612
1.38	4.6197
1.39	4.6272
1.4	4.6346
1.41	4.6418
1.42	4.6489
1.43	4.6558
1.44	4.6626
1.45	4.6693
1.46	4.6758
1.47	4.6822
1.48	4.6885
1.49	4.6947
1.5	4.7007
1.51	4.7066
1.52	4.7124
1.53	4.7181
1.54	4.7236
1.55	4.7291
1.56	4.7344
1.57	4.7397
1.58	4.7448
1.59	4.7498
1.6	4.7548
1.61	4.7596
1.62	4.7643
1.63	4.769
1.64	4.7735
1.65	4.778
1.66	4.7824
1.67	4.7867
1.68	4.7909
1.69	4.795
1.7	4.799
1.71	4.803
1.72	4.8068
1.73	4.8106
1.74	4.8143
1.75	4.818
1.76	4.8216
1.77	4.8251
1.78	4.8285
1.79	4.8319
1.8	4.8352
1.81	4.8384
1.82	4.8416
1.83	4.8447
1.84	4.8477
1.85	4.8507
1.86	4.8536
1.87	4.8565
1.88	4.8593
1.89	4.862
1.9	4.8647
1.91	4.8674
1.92	4.87
1.93	4.8725
1.94	4.875
1.95	4.8774
1.96	4.8798
1.97	4.8822
1.98	4.8845
1.99	4.8867
2	4.8889


==> nu25l4.txt <==
0.01	0.0025
0.02	0.011012
0.03	0.028073
0.04	0.053853
0.05	0.087493
0.06	0.1278
0.07	0.17353
0.08	0.22356
0.09	0.27686
0.1	0.33258
0.11	0.38996
0.12	0.4484
0.13	0.50738
0.14	0.5665
0.15	0.62539
0.16	0.68379
0.17	0.74147
0.18	0.79826
0.19	0.854
0.2	0.90859
0.21	0.96195
0.22	1.014
0.23	1.0647
0.24	1.1141
0.25	1.1621
0.26	1.2086
0.27	1.2538
0.28	1.2976
0.29	1.34
0.3	1.3811
0.31	1.4208
0.32	1.4592
0.33	1.4964
0.34	1.5323
0.35	1.5669
0.36	1.6004
0.37	1.6327
0.38	1.6639
0.39	1.694
0.4	1.723
0.41	1.7509
0.42	1.7779
0.43	1.8039
0.44	1.829
0.45	1.8532
0.46	1.8764
0.47	1.8989
0.48	1.9205
0.49	1.9413
0.5	1.9613
0.51	1.9806
0.52	1.9992
0.53	2.0171
0.54	2.0344
0.55	2.051
0.56	2.0669
0.57	2.0823
0.58	2.0971
0.59	2.1114
0.6	2.1251
0.61	2.1383
0.62	2.151
0.63	2.1632
0.64	2.1749
0.65	2.1863
0.66	2.1971
0.67	2.2076
0.68	2.2177
0.69	2.2274
0.7	2.2367
0.71	2.2457
0.72	2.2543
0.73	2.2626
0.74	2.2706
0.75	2.2783
0.76	2.2857
0.77	2.2928
0.78	2.2997
0.79	2.3063
0.8	2.3126
0.81	2.3187
0.82	2.3245
0.83	2.3302
0.84	2.3356
0.85	2.3408
0.86	2.3458
0.87	2.3506
0.88	2.3553
0.89	2.3597
0.9	2.364
0.91	2.3681
0.92	2.3721
0.93	2.3759
0.94	2.3796
0.95	2.3831
0.96	2.3865
0.97	2.3897
0.98	2.3929
0.99	2.3959
1	2.3988
1.01	2.4016
1.02	2.4043
1.03	2.4068
1.04	2.4093
1.05	2.4117
1.06	2.414
1.07	2.4162
1.08	2.4183
1.09	2.4204
1.1	2.4223
1.11	2.4242
1.12	2.426
1.13	2.4278
1.14	2.4294
1.15	2.4311
1.16	2.4326
1.17	2.4341
1.18	2.4355
1.19	2.4369
1.2	2.4382
1.21	2.4395
1.22	2.4407
1.23	2.4419
1.24	2.443
1.25	2.4441
1.26	2.4452
1.27	2.4462
1.28	2.4472
1.29	2.4481
1.3	2.449
1.31	2.4498
1.32	2.4507
1.33	2.4515
1.34	2.4522
1.35	2.453
1.36	2.4537
1.37	2.4544
1.38	2.455
1.39	2.4556
1.4	2.4562
1.41	2.4568
1.42	2.4574
1.43	2.4579
1.44	2.4584
1.45	2.4589
1.46	2.4594
1.47	2.4599
1.48	2.4603
1.49	2.4607
1.5	2.4611
1.51	2.4615
1.52	2.4619
1.53	2.4623
1.54	2.4626
1.55	2.463
1.56	2.4633
1.57	2.4636
1.58	2.4639
1.59	2.4642
1.6	2.4645
1.61	2.4647
1.62	2.465
1.63	2.4652
1.64	2.4655
1.65	2.4657
1.66	2.4659
1.67	2.4661
1.68	2.4663
1.69	2.4665
1.7	2.4667
1.71	2.4669
1.72	2.467
1.73	2.4672
1.74	2.4674
1.75	2.4675
1.76	2.4677
1.77	2.4678
1.78	2.4679
1.79	2.4681
1.8	2.4682
1.81	2.4683
1.82	2.4684
1.83	2.4686
1.84	2.4687
1.85	2.4688
1.86	2.4689
1.87	2.469
1.88	2.469
1.89	2.4691
1.9	2.4692
1.91	2.4693
1.92	2.4694
1.93	2.4695
1.94	2.4695
1.95	2.4696
1.96	2.4697
1.97	2.4697
1.98	2.4698
1.99	2.4699
2	2.4699


==> nu25l8.txt <==
0.01	0.0025
0.02	0.010912
0.03	0.027466
0.04	0.051909
0.05	0.082992
0.06	0.11923
0.07	0.1592
0.08	0.20167
0.09	0.24562
0.1	0.29021
0.11	0.33478
0.12	0.37883
0.13	0.42195
0.14	0.46387
0.15	0.50437
0.16	0.54331
0.17	0.5806
0.18	0.61617
0.19	0.65002
0.2	0.68214
0.21	0.71256
0.22	0.74131
0.23	0.76844
0.24	0.79401
0.25	0.81808
0.26	0.8407
0.27	0.86196
0.28	0.8819
0.29	0.9006
0.3	0.91812
0.31	0.93453
0.32	0.94989
0.33	0.96426
0.34	0.9777
0.35	0.99026
0.36	1.002
0.37	1.013
0.38	1.0232
0.39	1.0327
0.4	1.0417
0.41	1.05
0.42	1.0577
0.43	1.065
0.44	1.0717
0.45	1.078
0.46	1.0839
0.47	1.0894
0.48	1.0944
0.49	1.0992
0.5	1.1036
0.51	1.1077
0.52	1.1116
0.53	1.1152
0.54	1.1185
0.55	1.1216
0.56	1.1245
0.57	1.1272
0.58	1.1297
0.59	1.132
0.6	1.1342
0.61	1.1362
0.62	1.1381
0.63	1.1398
0.64	1.1415
0.65	1.143
0.66	1.1444
0.67	1.1457
0.68	1.1469
0.69	1.1481
0.7	1.1491
0.71	1.1501
0.72	1.151
0.73	1.1519
0.74	1.1527
0.75	1.1534
0.76	1.1541
0.77	1.1548
0.78	1.1554
0.79	1.1559
0.8	1.1564
0.81	1.1569
0.82	1.1574
0.83	1.1578
0.84	1.1582
0.85	1.1585
0.86	1.1589
0.87	1.1592
0.88	1.1595
0.89	1.1597
0.9	1.16
0.91	1.1602
0.92	1.1604
0.93	1.1606
0.94	1.1608
0.95	1.161
0.96	1.1612
0.97	1.1613
0.98	1.1615
0.99	1.1616
1	1.1617
1.01	1.1618
1.02	1.1619
1.03	1.162
1.04	1.1621
1.05	1.1622
1.06	1.1623
1.07	1.1624
1.08	1.1624
1.09	1.1625
1.1	1.1626
1.11	1.1626
1.12	1.1627
1.13	1.1627
1.14	1.1628
1.15	1.1628
1.16	1.1628
1.17	1.1629
1.18	1.1629
1.19	1.1629
1.2	1.163
1.21	1.163
1.22	1.163
1.23	1.163
1.24	1.1631
1.25	1.1631
1.26	1.1631
1.27	1.1631
1.28	1.1631
1.29	1.1631
1.3	1.1632
1.31	1.1632
1.32	1.1632
1.33	1.1632
1.34	1.1632
1.35	1.1632
1.36	1.1632
1.37	1.1632
1.38	1.1632
1.39	1.1633
1.4	1.1633
1.41	1.1633
1.42	1.1633
1.43	1.1633
1.44	1.1633
1.45	1.1633
1.46	1.1633
1.47	1.1633
1.48	1.1633
1.49	1.1633
1.5	1.1633
1.51	1.1633
1.52	1.1633
1.53	1.1633
1.54	1.1633
1.55	1.1633
1.56	1.1633
1.57	1.1633
1.58	1.1633
1.59	1.1633
1.6	1.1633
1.61	1.1633
1.62	1.1633
1.63	1.1633
1.64	1.1633
1.65	1.1633
1.66	1.1633
1.67	1.1633
1.68	1.1633
1.69	1.1633
1.7	1.1633
1.71	1.1633
1.72	1.1633
1.73	1.1633
1.74	1.1633
1.75	1.1633
1.76	1.1633
1.77	1.1633
1.78	1.1633
1.79	1.1633
1.8	1.1633
1.81	1.1633
1.82	1.1633
1.83	1.1633
1.84	1.1633
1.85	1.1633
1.86	1.1633
1.87	1.1633
1.88	1.1633
1.89	1.1633
1.9	1.1633
1.91	1.1633
1.92	1.1633
1.93	1.1633
1.94	1.1633
1.95	1.1634
1.96	1.1634
1.97	1.1634
1.98	1.1634
1.99	1.1634
2	1.1634


==> nu25rec.txt <==
0.01	0.005
0.02	0.017034
0.03	0.038468
0.04	0.069409
0.05	0.10924
0.06	0.1571
0.07	0.21204
0.08	0.27317
0.09	0.33967
0.1	0.4108
0.11	0.48593
0.12	0.56447
0.13	0.64596
0.14	0.72997
0.15	0.81614
0.16	0.90417
0.17	0.99381
0.18	1.0848
0.19	1.177
0.2	1.2702
0.21	1.3643
0.22	1.4591
0.23	1.5547
0.24	1.6507
0.25	1.7473
0.26	1.8443
0.27	1.9417
0.28	2.0394
0.29	2.1374
0.3	2.2356
0.31	2.334
0.32	2.4327
0.33	2.5315
0.34	2.6304
0.35	2.7295
0.36	2.8286
0.37	2.9279
0.38	3.0273
0.39	3.1267
0.4	3.2262
0.41	3.3258
0.42	3.4254
0.43	3.525
0.44	3.6247
0.45	3.7244
0.46	3.8242
0.47	3.924
0.48	4.0238
0.49	4.1236
0.5	4.2235
0.51	4.3233
0.52	4.4232
0.53	4.5231
0.54	4.623
0.55	4.7229
0.56	4.8229
0.57	4.9228
0.58	5.0227
0.59	5.1227
0.6	5.2226
0.61	5.3226
0.62	5.4226
0.63	5.5225
0.64	5.6225
0.65	5.7225
0.66	5.8225
0.67	5.9224
0.68	6.0224
0.69	6.1224
0.7	6.2224
0.71	6.3224
0.72	6.4224
0.73	6.5223
0.74	6.6223
0.75	6.7223
0.76	6.8223
0.77	6.9223
0.78	7.0223
0.79	7.1223
0.8	7.2223
0.81	7.3223
0.82	7.4223
0.83	7.5223
0.84	7.6223
0.85	7.7223
0.86	7.8223
0.87	7.9223
0.88	8.0223
0.89	8.1223
0.9	8.2223
0.91	8.3223
0.92	8.4223
0.93	8.5223
0.94	8.6223
0.95	8.7223
0.96	8.8223
0.97	8.9223
0.98	9.0223
0.99	9.1223
1	9.2223


==> nu25stdF.txt <==
0.01	0.005
0.02	0.017034
0.03	0.030552
0.04	0.047852
0.05	0.069924
0.06	0.097282
0.07	0.13019
0.08	0.16873
0.09	0.21284
0.1	0.26236
0.11	0.31702
0.12	0.37652
0.13	0.44048
0.14	0.50854
0.15	0.58032
0.16	0.65545
0.17	0.73358
0.18	0.81438
0.19	0.89753
0.2	0.98278
0.21	1.0699
0.22	1.1585
0.23	1.2487
0.24	1.34
0.25	1.4324
0.26	1.5258
0.27	1.62
0.28	1.7149
0.29	1.8104
0.3	1.9065
0.31	2.0031
0.32	2.1001
0.33	2.1975
0.34	2.2951
0.35	2.3931
0.36	2.4913
0.37	2.5897
0.38	2.6883
0.39	2.7871
0.4	2.886
0.41	2.9851
0.42	3.0843
0.43	3.1835
0.44	3.2829
0.45	3.3823
0.46	3.4818
0.47	3.5813
0.48	3.6809
0.49	3.7806
0.5	3.8802
0.51	3.98
0.52	4.0797
0.53	4.1795
0.54	4.2793
0.55	4.3791
0.56	4.479
0.57	4.5788
0.58	4.6787
0.59	4.7786
0.6	4.8785
0.61	4.9784
0.62	5.0784
0.63	5.1783
0.64	5.2782
0.65	5.3782
0.66	5.4781
0.67	5.5781
0.68	5.678
0.69	5.778
0.7	5.878
0.71	5.978
0.72	6.0779
0.73	6.1779
0.74	6.2779
0.75	6.3779
0.76	6.4779
0.77	6.5778
0.78	6.6778
0.79	6.7778
0.8	6.8778
0.81	6.9778
0.82	7.0778
0.83	7.1778
0.84	7.2778
0.85	7.3778
0.86	7.4778
0.87	7.5778
0.88	7.6778
0.89	7.7778
0.9	7.8778
0.91	7.9778
0.92	8.0778
0.93	8.1778
0.94	8.2778
0.95	8.3778
0.96	8.4778
0.97	8.5777
0.98	8.6777
0.99	8.7777
1	8.8777


==> nu25stdM.txt <==
0.01	0.005
0.02	0.0063784
0.03	0.010744
0.04	0.018156
0.05	0.029142
0.06	0.044293
0.07	0.064126
0.08	0.089037
0.09	0.11928
0.1	0.15496
0.11	0.19607
0.12	0.24247
0.13	0.29394
0.14	0.35022
0.15	0.41099
0.16	0.47589
0.17	0.54458
0.18	0.61673
0.19	0.69198
0.2	0.77004
0.21	0.8506
0.22	0.93339
0.23	1.0182
0.24	1.1047
0.25	1.1928
0.26	1.2823
0.27	1.3731
0.28	1.4649
0.29	1.5576
0.3	1.6512
0.31	1.7456
0.32	1.8406
0.33	1.9361
0.34	2.0322
0.35	2.1288
0.36	2.2257
0.37	2.323
0.38	2.4206
0.39	2.5185
0.4	2.6166
0.41	2.7149
0.42	2.8134
0.43	2.9121
0.44	3.0109
0.45	3.1099
0.46	3.209
0.47	3.3082
0.48	3.4074
0.49	3.5068
0.5	3.6062
0.51	3.7057
0.52	3.8052
0.53	3.9048
0.54	4.0045
0.55	4.1042
0.56	4.2039
0.57	4.3036
0.58	4.4034
0.59	4.5032
0.6	4.603
0.61	4.7028
0.62	4.8027
0.63	4.9026
0.64	5.0025
0.65	5.1024
0.66	5.2023
0.67	5.3022
0.68	5.4021
0.69	5.502
0.7	5.602
0.71	5.7019
0.72	5.8019
0.73	5.9018
0.74	6.0018
0.75	6.1018
0.76	6.2017
0.77	6.3017
0.78	6.4017
0.79	6.5017
0.8	6.6017
0.81	6.7016
0.82	6.8016
0.83	6.9016
0.84	7.0016
0.85	7.1016
0.86	7.2016
0.87	7.3016
0.88	7.4016
0.89	7.5016
0.9	7.6015
0.91	7.7015
0.92	7.8015
0.93	7.9015
0.94	8.0015
0.95	8.1015
0.96	8.2015
0.97	8.3015
0.98	8.4015
0.99	8.5015
1	8.6015


==> nu35l2.txt <==
0.01	0.005
0.02	0.0062784
0.03	0.0078659
0.04	0.0098304
0.05	0.012252
0.06	0.015224
0.07	0.018856
0.08	0.023271
0.09	0.028609
0.1	0.035027
0.11	0.042693
0.12	0.051793
0.13	0.062516
0.14	0.075062
0.15	0.089627
0.16	0.1064
0.17	0.12557
0.18	0.14729
0.19	0.1717
0.2	0.19889
0.21	0.22894
0.22	0.26188
0.23	0.2977
0.24	0.33635
0.25	0.37775
0.26	0.42177
0.27	0.46827
0.28	0.51709
0.29	0.56803
0.3	0.6209
0.31	0.6755
0.32	0.73161
0.33	0.78904
0.34	0.84758
0.35	0.90705
0.36	0.96726
0.37	1.028
0.38	1.0892
0.39	1.1507
0.4	1.2123
0.41	1.2739
0.42	1.3355
0.43	1.3968
0.44	1.4578
0.45	1.5185
0.46	1.5788
0.47	1.6386
0.48	1.6978
0.49	1.7564
0.5	1.8144
0.51	1.8718
0.52	1.9284
0.53	1.9844
0.54	2.0396
0.55	2.094
0.56	2.1477
0.57	2.2005
0.58	2.2526
0.59	2.3039
0.6	2.3544
0.61	2.4041
0.62	2.453
0.63	2.5011
0.64	2.5484
0.65	2.5949
0.66	2.6406
0.67	2.6856
0.68	2.7297
0.69	2.7731
0.7	2.8157
0.71	2.8576
0.72	2.8987
0.73	2.9391
0.74	2.9787
0.75	3.0177
0.76	3.0559
0.77	3.0934
0.78	3.1302
0.79	3.1664
0.8	3.2019
0.81	3.2367
0.82	3.2708
0.83	3.3044
0.84	3.3373
0.85	3.3696
0.86	3.4012
0.87	3.4323
0.88	3.4628
0.89	3.4927
0.9	3.522
0.91	3.5508
0.92	3.579
0.93	3.6067
0.94	3.6339
0.95	3.6605
0.96	3.6867
0.97	3.7123
0.98	3.7374
0.99	3.7621
1	3.7862
1.01	3.8099
1.02	3.8332
1.03	3.856
1.04	3.8783
1.05	3.9002
1.06	3.9217
1.07	3.9428
1.08	3.9635
1.09	3.9838
1.1	4.0036
1.11	4.0231
1.12	4.0422
1.13	4.0609
1.14	4.0793
1.15	4.0973
1.16	4.115
1.17	4.1323
1.18	4.1493
1.19	4.1659
1.2	4.1822
1.21	4.1982
1.22	4.2139
1.23	4.2293
1.24	4.2443
1.25	4.2591
1.26	4.2736
1.27	4.2878
1.28	4.3017
1.29	4.3154
1.3	4.3288
1.31	4.3419
1.32	4.3548
1.33	4.3674
1.34	4.3797
1.35	4.3919
1.36	4.4037
1.37	4.4154
1.38	4.4268
1.39	4.438
1.4	4.449
1.41	4.4597
1.42	4.4703
1.43	4.4806
1.44	4.4907
1.45	4.5007
1.46	4.5104
1.47	4.52
1.48	4.5293
1.49	4.5385
1.5	4.5475
1.51	4.5563
1.52	4.5649
1.53	4.5734
1.54	4.5817
1.55	4.5899
1.56	4.5978
1.57	4.6057
1.58	4.6133
1.59	4.6208
1.6	4.6282
1.61	4.6354
1.62	4.6425
1.63	4.6494
1.64	4.6562
1.65	4.6629
1.66	4.6694
1.67	4.6759
1.68	4.6821
1.69	4.6883
1.7	4.6943
1.71	4.7002
1.72	4.706
1.73	4.7117
1.74	4.7173
1.75	4.7227
1.76	4.7281
1.77	4.7333
1.78	4.7385
1.79	4.7435
1.8	4.7485
1.81	4.7533
1.82	4.7581
1.83	4.7627
1.84	4.7673
1.85	4.7718
1.86	4.7761
1.87	4.7804
1.88	4.7846
1.89	4.7888
1.9	4.7928
1.91	4.7968
1.92	4.8007
1.93	4.8045
1.94	4.8082
1.95	4.8119
1.96	4.8155
1.97	4.819
1.98	4.8224
1.99	4.8258
2	4.8291


==> nu35l4.txt <==
0.01	0.005
0.02	0.0061784
0.03	0.0076184
0.04	0.0093721
0.05	0.0115
0.06	0.014073
0.07	0.01717
0.08	0.020881
0.09	0.025305
0.1	0.030554
0.11	0.036744
0.12	0.044002
0.13	0.05246
0.14	0.06225
0.15	0.073507
0.16	0.086358
0.17	0.10092
0.18	0.11731
0.19	0.1356
0.2	0.15588
0.21	0.17817
0.22	0.20251
0.23	0.22887
0.24	0.25723
0.25	0.28751
0.26	0.31963
0.27	0.35348
0.28	0.38893
0.29	0.42583
0.3	0.46404
0.31	0.50337
0.32	0.54368
0.33	0.58479
0.34	0.62654
0.35	0.66877
0.36	0.71134
0.37	0.75409
0.38	0.7969
0.39	0.83964
0.4	0.8822
0.41	0.92448
0.42	0.96639
0.43	1.0078
0.44	1.0488
0.45	1.0891
0.46	1.1288
0.47	1.1678
0.48	1.206
0.49	1.2435
0.5	1.2803
0.51	1.3162
0.52	1.3512
0.53	1.3855
0.54	1.4189
0.55	1.4514
0.56	1.4831
0.57	1.514
0.58	1.544
0.59	1.5732
0.6	1.6016
0.61	1.6291
0.62	1.6558
0.63	1.6818
0.64	1.7069
0.65	1.7314
0.66	1.755
0.67	1.7779
0.68	1.8001
0.69	1.8217
0.7	1.8425
0.71	1.8626
0.72	1.8821
0.73	1.901
0.74	1.9193
0.75	1.937
0.76	1.954
0.77	1.9706
0.78	1.9865
0.79	2.0019
0.8	2.0169
0.81	2.0313
0.82	2.0452
0.83	2.0587
0.84	2.0716
0.85	2.0842
0.86	2.0963
0.87	2.108
0.88	2.1193
0.89	2.1302
0.9	2.1408
0.91	2.1509
0.92	2.1607
0.93	2.1702
0.94	2.1794
0.95	2.1882
0.96	2.1967
0.97	2.2049
0.98	2.2128
0.99	2.2205
1	2.2279
1.01	2.235
1.02	2.2419
1.03	2.2485
1.04	2.2549
1.05	2.261
1.06	2.267
1.07	2.2727
1.08	2.2783
1.09	2.2836
1.1	2.2887
1.11	2.2937
1.12	2.2985
1.13	2.3031
1.14	2.3075
1.15	2.3118
1.16	2.316
1.17	2.32
1.18	2.3238
1.19	2.3275
1.2	2.3311
1.21	2.3345
1.22	2.3379
1.23	2.3411
1.24	2.3442
1.25	2.3471
1.26	2.35
1.27	2.3528
1.28	2.3554
1.29	2.358
1.3	2.3605
1.31	2.3629
1.32	2.3652
1.33	2.3674
1.34	2.3695
1.35	2.3716
1.36	2.3736
1.37	2.3755
1.38	2.3774
1.39	2.3791
1.4	2.3809
1.41	2.3825
1.42	2.3841
1.43	2.3856
1.44	2.3871
1.45	2.3886
1.46	2.3899
1.47	2.3913
1.48	2.3925
1.49	2.3938
1.5	2.395
1.51	2.3961
1.52	2.3972
1.53	2.3983
1.54	2.3993
1.55	2.4003
1.56	2.4012
1.57	2.4022
1.58	2.403
1.59	2.4039
1.6	2.4047
1.61	2.4055
1.62	2.4063
1.63	2.407
1.64	2.4077
1.65	2.4084
1.66	2.4091
1.67	2.4097
1.68	2.4103
1.69	2.4109
1.7	2.4115
1.71	2.412
1.72	2.4125
1.73	2.413
1.74	2.4135
1.75	2.414
1.76	2.4145
1.77	2.4149
1.78	2.4153
1.79	2.4157
1.8	2.4161
1.81	2.4165
1.82	2.4169
1.83	2.4172
1.84	2.4175
1.85	2.4179
1.86	2.4182
1.87	2.4185
1.88	2.4188
1.89	2.4191
1.9	2.4193
1.91	2.4196
1.92	2.4198
1.93	2.4201
1.94	2.4203
1.95	2.4205
1.96	2.4208
1.97	2.421
1.98	2.4212
1.99	2.4214
2	2.4216


==> nu35l8.txt <==
0.01	0.005
0.02	0.0059784
0.03	0.0071352
0.04	0.0084989
0.05	0.010102
0.06	0.011979
0.07	0.014172
0.08	0.016721
0.09	0.019676
0.1	0.023084
0.11	0.026999
0.12	0.031475
0.13	0.036568
0.14	0.042334
0.15	0.048827
0.16	0.0561
0.17	0.064201
0.18	0.073172
0.19	0.08305
0.2	0.093862
0.21	0.10563
0.22	0.11835
0.23	0.13203
0.24	0.14664
0.25	0.16217
0.26	0.17857
0.27	0.1958
0.28	0.21379
0.29	0.23248
0.3	0.2518
0.31	0.27166
0.32	0.29198
0.33	0.31268
0.34	0.33366
0.35	0.35486
0.36	0.37617
0.37	0.39753
0.38	0.41885
0.39	0.44007
0.4	0.46111
0.41	0.48193
0.42	0.50245
0.43	0.52264
0.44	0.54245
0.45	0.56184
0.46	0.58078
0.47	0.59924
0.48	0.61721
0.49	0.63466
0.5	0.65159
0.51	0.66797
0.52	0.68381
0.53	0.69911
0.54	0.71386
0.55	0.72806
0.56	0.74173
0.57	0.75487
0.58	0.76748
0.59	0.77958
0.6	0.79118
0.61	0.80229
0.62	0.81292
0.63	0.82309
0.64	0.83281
0.65	0.8421
0.66	0.85096
0.67	0.85942
0.68	0.86748
0.69	0.87517
0.7	0.8825
0.71	0.88947
0.72	0.89611
0.73	0.90244
0.74	0.90845
0.75	0.91417
0.76	0.9196
0.77	0.92477
0.78	0.92968
0.79	0.93435
0.8	0.93878
0.81	0.94299
0.82	0.94698
0.83	0.95077
0.84	0.95437
0.85	0.95778
0.86	0.96102
0.87	0.96409
0.88	0.967
0.89	0.96977
0.9	0.97238
0.91	0.97487
0.92	0.97722
0.93	0.97945
0.94	0.98156
0.95	0.98356
0.96	0.98546
0.97	0.98726
0.98	0.98896
0.99	0.99057
1	0.9921
1.01	0.99354
1.02	0.99491
1.03	0.99621
1.04	0.99744
1.05	0.9986
1.06	0.9997
1.07	1.0007
1.08	1.0017
1.09	1.0027
1.1	1.0036
1.11	1.0044
1.12	1.0052
1.13	1.0059
1.14	1.0066
1.15	1.0073
1.16	1.008
1.17	1.0086
1.18	1.0091
1.19	1.0097
1.2	1.0102
1.21	1.0107
1.22	1.0111
1.23	1.0115
1.24	1.012
1.25	1.0123
1.26	1.0127
1.27	1.0131
1.28	1.0134
1.29	1.0137
1.3	1.014
1.31	1.0143
1.32	1.0145
1.33	1.0148
1.34	1.015
1.35	1.0152
1.36	1.0154
1.37	1.0156
1.38	1.0158
1.39	1.016
1.4	1.0162
1.41	1.0163
1.42	1.0165
1.43	1.0166
1.44	1.0168
1.45	1.0169
1.46	1.017
1.47	1.0171
1.48	1.0172
1.49	1.0173
1.5	1.0174
1.51	1.0175
1.52	1.0176
1.53	1.0177
1.54	1.0178
1.55	1.0178
1.56	1.0179
1.57	1.018
1.58	1.018
1.59	1.0181
1.6	1.0182
1.61	1.0182
1.62	1.0183
1.63	1.0183
1.64	1.0184
1.65	1.0184
1.66	1.0184
1.67	1.0185
1.68	1.0185
1.69	1.0185
1.7	1.0186
1.71	1.0186
1.72	1.0186
1.73	1.0187
1.74	1.0187
1.75	1.0187
1.76	1.0187
1.77	1.0188
1.78	1.0188
1.79	1.0188
1.8	1.0188
1.81	1.0188
1.82	1.0188
1.83	1.0189
1.84	1.0189
1.85	1.0189
1.86	1.0189
1.87	1.0189
1.88	1.0189
1.89	1.0189
1.9	1.0189
1.91	1.019
1.92	1.019
1.93	1.019
1.94	1.019
1.95	1.019
1.96	1.019
1.97	1.019
1.98	1.019
1.99	1.019
2	1.019


==> nu35n5000z.txt <==
10	0.00133962719079	0.00196184521936	0.00324111665395	0.00553164790614	0.00913413659022	0.0155024283583	0.0248326406993	0.038802564205	0.0573936792445	0.0813806953777	0.11061400115	0.144362099449	0.183606757819	0.226291606655	0.271116640001	0.317769770776	0.36461266733	0.411963735225	0.458331224477	0.503155802632	0.545568435402	0.586996526206	0.625492375018	0.661838947796	0.695314193787	0.724430418928	0.751763069169	0.776038865332	0.798380108754	0.81699415397	0.83442783568	0.848962063659	0.862990612585	0.875560988013	0.886282188163	0.895699017115	0.90397772013	0.910987265497	0.91752497053
11	0.00153143233153	0.00224999765738	0.00344316965705	0.00614062282494	0.0100567882275	0.016271219608	0.0258961076483	0.039787392009	0.0592221881088	0.08456503153	0.115304532157	0.150937461041	0.191920248219	0.23712595283	0.286116605281	0.337091292816	0.388175385156	0.440287348429	0.491126833321	0.539469947806	0.58557054839	0.629250483463	0.668933291556	0.708457312667	0.742596590031	0.774297724612	0.803180193182	0.828798551575	0.852072916244	0.873781540594	0.892066394218	0.908358266581	0.92287262661	0.936480989172	0.948334176203	0.958403009309	0.96718586733	0.974980626043	0.981764823324
12	0.0015073764693	0.002138748482	0.00366759142064	0.00654400488137	0.0112529317717	0.0186252101376	0.0289776783657	0.0446950905463	0.0656733191631	0.0930019780152	0.128087611052	0.167227986245	0.210619836282	0.258643226866	0.309571013121	0.362364203305	0.416874224209	0.471239610352	0.525092277616	0.577305391048	0.628332499047	0.67597780038	0.719849315936	0.760501047962	0.797606504341	0.830701841668	0.861146761053	0.890392046458	0.916616209722	0.939398596173	0.958547722373	0.976886134338	0.993901649501	1.00767138153	1.01956062048	1.03056749184	1.04142783038	1.04969296238	1.05727789709
13	0.00127955421001	0.00217597181418	0.00379352614446	0.00640729031713	0.0112030873894	0.0190954863149	0.0307330527369	0.0461918100041	0.0687624428846	0.0982746436365	0.134051795937	0.1763052852	0.222635697838	0.274530271763	0.327757707167	0.384865609111	0.443911103315	0.502494855185	0.558770876153	0.614456689229	0.66676552941	0.714496211259	0.763028929547	0.806037475634	0.845352889488	0.88282324375	0.917868380187	0.949305593263	0.976621175604	1.00107946369	1.02246647445	1.04185070173	1.05868495883	1.07357691422	1.08791703535	1.10028857969	1.10985151242	1.11908502774	1.12747845847
14	0.00143397497084	0.00246851666742	0.0041661227187	0.00748663087135	0.0124633804315	0.0205847047611	0.0331107578118	0.0498841407638	0.0738442129804	0.104914468648	0.141739157747	0.187687460909	0.238440303363	0.293192017315	0.352045185089	0.410362609314	0.470706712122	0.535468946497	0.594296421196	0.653139991171	0.708623855445	0.763144699719	0.813594619068	0.860518423654	0.903075266023	0.942582095928	0.978924330469	1.01140762404	1.04007100663	1.06620528358	1.08938441293	1.11108428146	1.1304066371	1.14641701943	1.16143294338	1.17348682564	1.18468135608	1.19448545258	1.20379189927
15	0.00162941846082	0.00217337815183	0.00384679824707	0.00683504166348	0.0116303278321	0.0195544336787	0.0313192101067	0.0497052937417	0.0745936933249	0.10697842312	0.146850662834	0.193904432564	0.24603641491	0.303216606841	0.365276377465	0.429153641361	0.493165613229	0.560820299387	0.625282184284	0.6890860641	0.748845638266	0.807370358055	0.860697373731	0.912116979343	0.958091604751	1.00046566336	1.03766905591	1.07180532303	1.1036787035	1.13062489359	1.1544894359	1.17758545162	1.19700339592	1.21623229947	1.23171387465	1.24562025263	1.25889465552	1.26792782766	1.27661551426
16	0.00126654420854	0.00204866415919	0.00396613256432	0.00726488839372	0.01284388559	0.0217786229462	0.0342675343301	0.0527970745738	0.0783691411408	0.111188848965	0.152945802065	0.201999703144	0.258393093151	0.319051702973	0.387339658635	0.455489224027	0.527530125438	0.59536425617	0.665880280057	0.733720231287	0.798910210695	0.860398701124	0.918073835485	0.971597361052	1.0189341254	1.0642673204	1.10613794135	1.14311409017	1.17343627072	1.20507036444	1.2309873324	1.2548861984	1.27537755755	1.2941989855	1.31132864639	1.32498093269	1.33936239857	1.34930370243	1.35857731651
17	0.00147831105636	0.00246500607269	0.00440906095288	0.00808324015883	0.0140932797161	0.0227563057586	0.0372933951227	0.0574940101331	0.0854124900012	0.121639978493	0.165475586713	0.2160370523	0.275665583482	0.339270844855	0.408410597589	0.484724890882	0.556075084795	0.630150466184	0.702085251747	0.773141670575	0.840797641535	0.902401823906	0.959805406367	1.01742533228	1.06845699297	1.11044107406	1.15253746782	1.19245002926	1.22609121393	1.25781993503	1.28739264763	1.31388262919	1.33758690248	1.35791038999	1.37507669875	1.39164746242	1.40420112008	1.41615193726	1.42790304273
18	0.00145727335483	0.00242878576509	0.00436836611905	0.00773477198343	0.0126106832767	0.0208977761321	0.0361584618093	0.0577052161278	0.0866814480487	0.122975879207	0.17016188874	0.226009760904	0.289388216456	0.356355271534	0.428821009637	0.503240895039	0.581978089334	0.658440622742	0.732819751675	0.806232490963	0.877168908269	0.943306248425	1.00533803684	1.05884721351	1.11166307463	1.16506676727	1.20992719689	1.24843020148	1.28806428727	1.32307176742	1.34887513644	1.37491991549	1.39910571757	1.41977909196	1.43776701018	1.4526841678	1.46739186141	1.48016663779	1.49093729045
19	0.00164465990613	0.00244517681058	0.00439699934552	0.0079139432919	0.0134408231928	0.0229157734652	0.0368848203035	0.0587116998231	0.0883804605758	0.126650840137	0.176030797723	0.230995830668	0.297788072272	0.369204970762	0.44778198984	0.525142952775	0.604897822634	0.689403526158	0.768332270198	0.846244338747	0.918791782416	0.996844595553	1.0676174571	1.12839927744	1.18199490592	1.2383538384	1.2886971396	1.32945753079	1.36807482857	1.4012229856	1.43279517333	1.46270724427	1.48820275524	1.51140100861	1.53008963338	1.54960311783	1.56416468814	1.57676274988	1.58882602673
20	0.00182352494008	0.00308332776768	0.00539326441725	0.00955617962416	0.016786755362	0.0276365138774	0.0425806234784	0.0634748671878	0.0963687836639	0.137463357732	0.186877305786	0.246466473219	0.314235710034	0.388775712303	0.466399492863	0.547108125034	0.631911467156	0.716485778188	0.798257094484	0.880337008686	0.954801297584	1.02711007522	1.09965427017	1.16690988985	1.23365728505	1.28979630306	1.34252835659	1.38563108916	1.42436495959	1.46034544001	1.48997098471	1.51604128361	1.53969764999	1.56021134989	1.58116835925	1.599195825	1.61382783469	1.62812811076	1.64377821775
21	0.0022586461066	0.00350312613812	0.00542971286226	0.00938736168282	0.0159023367938	0.0264998738102	0.0440981217912	0.0695623801619	0.103859185055	0.145725963866	0.199328918436	0.262334905989	0.332465688893	0.406949785025	0.488524643942	0.571442818686	0.66155602594	0.74842631414	0.83165802203	0.91392966527	0.996174235543	1.06692032794	1.13956685808	1.20406535697	1.26583525937	1.32688392013	1.37760042887	1.42797092863	1.47146236405	1.50874373848	1.54504965016	1.57240379995	1.60219215752	1.62197946737	1.64407214662	1.6620927036	1.67897766873	1.69508580182	1.70634369352
22	0.00187455478796	0.00313528973089	0.00556150972928	0.00928630844532	0.0156096644367	0.0274186824462	0.0444128662423	0.0704730132755	0.105013116022	0.148312706939	0.204532435062	0.271031291689	0.345547804391	0.427485594471	0.51531197138	0.603105003949	0.691122087125	0.782482629968	0.872245325862	0.961013652815	1.04633700941	1.13176857108	1.21344858271	1.27786916058	1.34555026404	1.41162571467	1.4698252988	1.52281119163	1.56991418343	1.60969998178	1.64953072626	1.6854678333	1.71443825824	1.74374278388	1.76872817525	1.78851782412	1.80829752385	1.82425347827	1.83954747759
23	0.00164560706045	0.00309171982363	0.00618584657084	0.00990729410547	0.0168482020313	0.029356740329	0.0462525164708	0.0718066339554	0.108204071049	0.152634521256	0.213155186934	0.285438389669	0.359473203702	0.443282162437	0.532016133031	0.619716842035	0.71439345907	0.811296285094	0.912078348512	1.00902338375	1.10587278451	1.19126990487	1.28225681385	1.36231354173	1.4345107478	1.49158927099	1.55190213562	1.60279971399	1.64992594541	1.6964898723	1.73009758952	1.76521333793	1.79654527589	1.82196001888	1.84244334968	1.85651834035	1.87591977522	1.89408614826	1.90833789691
24	0.00206612487194	0.0031746608777	0.00570810537879	0.01068886258	0.0182800078807	0.0306281304	0.048987434776	0.0735339198242	0.107290331578	0.155874359505	0.213899957611	0.284740365371	0.369105327379	0.454582235935	0.548531294813	0.647990407267	0.743908392832	0.845154567962	0.940758388026	1.03734668923	1.12960550513	1.21604510689	1.30299231551	1.38313412284	1.45573970662	1.52266125994	1.5845357864	1.63942110726	1.69393737491	1.73711275427	1.77276107686	1.80385539579	1.83638553038	1.8628228264	1.88888101037	1.90583068241	1.92380836591	1.93596120941	1.95124357912
25	0.00282837686765	0.00382411916633	0.00654484291187	0.0106168392669	0.0189307293449	0.0319404590109	0.0522852009987	0.0803737278405	0.116787413792	0.169173537184	0.226694815679	0.297761035759	0.384237019259	0.474737077284	0.574487212481	0.676662647844	0.778241248249	0.878437421082	0.981705893676	1.0871280383	1.19060718309	1.27642944781	1.36737105963	1.4541210962	1.52728523438	1.5923874662	1.64796926715	1.69638721454	1.74776275667	1.79196883504	1.84242297953	1.87573716503	1.91117066759	1.95111410164	1.9811660256	2.00852743471	2.03204005839	2.04805105889	2.06541729872
26	0.00208727276205	0.00380100378827	0.0065816877725	0.0115898432052	0.0188677388818	0.0328971692171	0.0533821333912	0.0820425687443	0.120842490826	0.172516544908	0.237793265789	0.315676781318	0.408703823155	0.505812733322	0.596453822664	0.698844042701	0.801094194601	0.916743068946	1.02806623267	1.13187067152	1.23575440236	1.33126834542	1.42355398386	1.50387725404	1.58664419263	1.66191756538	1.72550851662	1.79174471007	1.84751947681	1.90374869097	1.95081503323	1.98969782244	2.02705743187	2.0568335736	2.08356269002	2.10823964109	2.13040250233	2.14974608352	2.16621979017
27	0.00184286494546	0.00294472060699	0.00605435414186	0.0111456878873	0.0205054703956	0.0357638392784	0.0561226280874	0.0868470161992	0.129989938005	0.180848475901	0.248976829164	0.326393610422	0.412808383312	0.513360743361	0.614587277638	0.717860834123	0.829373633055	0.948705628704	1.0470590387	1.1547027448	1.26244067821	1.36454054222	1.46449677159	1.55292837584	1.65276801045	1.73232070395	1.79721050875	1.85348060211	1.90512209415	1.94879729837	2.00091243576	2.04426125546	2.08630094867	2.12282374319	2.16050014567	2.18232888462	2.20920692608	2.22441290741	2.24042968611
28	0.00207292894311	0.00371120925966	0.00662400632133	0.0127819736846	0.0237766386922	0.0397661420332	0.0635845756362	0.0921446243141	0.133565425851	0.183410202167	0.249227352819	0.327528707129	0.422131836846	0.518762224052	0.635203014861	0.748043010079	0.861871070985	0.980355065308	1.09856353107	1.20499266681	1.31326852584	1.42203320948	1.51928193462	1.61256874124	1.68933793394	1.77611988311	1.92215098805	1.98987867147	2.04758476272	2.10243640789	2.15447842932	2.19434152194	2.23361724216	2.27239415368	2.30455180891	2.34029517003	2.36030542642	2.37543743443	2.39776085966
29	0.0016310905563	0.00243297192207	0.00519846086062	0.0102222424139	0.0189053329938	0.0330664900926	0.0546995457411	0.0820170307441	0.128762670998	0.190924073298	0.259910047123	0.335924335735	0.428188165094	0.534410242871	0.637830228814	0.760709200356	0.876098799004	0.99990515806	1.12828914056	1.24641533664	1.35624840753	1.4655287834	1.57508858044	1.67677837651	1.76305813579	1.84871914196	1.93318433628	2.00736338128	2.14926662703	2.28379840891	2.33832807982	2.38054332517	2.41681359542	2.59686196674	2.69713199728	2.7255305345	2.82920896418	2.85389241936	2.86761864245
30	0.00226120883122	0.00444056030525	0.00792217029179	0.0129623508619	0.0225572701113	0.0373667576899	0.0607216539849	0.0940113581014	0.14360177623	0.208089701447	0.282765508697	0.375584653713	0.464599429844	0.569855277092	0.693469992668	0.814113626981	0.937897113078	1.07135288829	1.19953943119	1.30853924009	1.41783550337	1.53170465589	1.62847410215	1.73929572259	1.90638754791	2.07100438991	2.1339394343	2.27623848192	2.34194712952	2.4009891967	2.45442258507	2.49139784341	2.53387586147	2.64913575884	2.75617245446	2.78037613312	2.81002832815	2.90801459801	3.00180036227
31	0.00132261134953	0.00258769583481	0.00587070591727	0.0121848228759	0.0227967450554	0.0383574171996	0.0631369711521	0.0959669362915	0.143476992551	0.205600140171	0.282609515598	0.376221010841	0.478210959597	0.583988487459	0.702203509093	0.835351454697	0.968720515688	1.09507187663	1.21257695756	1.34536406645	1.55603751788	1.6824016006	1.79901155422	1.90585125716	2.08181849357	2.23858317605	2.30775199859	2.36754499678	2.43807278375	2.49891692196	2.5402242686	2.57681263802	2.61264928726	2.65132145183	2.68502258809	2.78889378648	2.88422087872	2.97206552154	2.99652977832
32	0.00176767995198	0.00393575729012	0.00746858367373	0.0146397182443	0.0262269641944	0.0424668611236	0.065709467343	0.0999256701338	0.145776904526	0.207003270265	0.282815970834	0.382570719835	0.486263348353	0.608892980824	0.734672072965	0.86631912521	0.991165429071	1.12604913009	1.26218020081	1.3851233694	1.52633900918	1.64672295814	1.85883467743	1.96260299995	2.05483293523	2.19722046832	2.28380337133	2.43927402758	2.48164614219	2.52808056074	2.57324081071	2.622311121	2.73426480918	2.84148772521	3.03016768024	3.13820619254	3.14898934744	3.25192568561	3.34184857726
33	0.000931746956355	0.00409365966486	0.00771584225655	0.0130328355528	0.0246748353962	0.0394540599305	0.0646500595446	0.100026088907	0.148345073219	0.212646996513	0.295801244677	0.383723339406	0.487369219447	0.622635701898	0.758806904027	0.887647656902	1.03423168162	1.17313927888	1.31652204475	1.45798211672	1.68663207468	1.8720923733	1.96592636997	2.15032041657	2.32563321978	2.41160860943	2.64805031399	2.7843068838	2.99150419825	3.11994637557	3.31870762543	3.53207998427	3.6423802061	3.6780346951	3.70922631401	3.88186364122	3.96917029347	3.98278928415	4.14328231432
34	0.00242937271196	0.00493011847762	0.00902778540264	0.0134504059697	0.023738777422	0.0422740977015	0.0702689732053	0.110451293171	0.169715718004	0.237533636678	0.31372775802	0.405079587843	0.522708322894	0.642797106849	0.77864485447	0.913971752632	1.07106878808	1.20871427357	1.35878919404	1.58384727774	1.95531032084	2.07519459112	2.58930399028	2.84017073755	3.27834625583	3.65114971703	3.88230148832	4.03221594473	4.07887412638	4.28554151373	4.56344855512	4.69040548038	4.73442985065	4.90872735187	5.00589364298	5.26259257168	5.2701129576	5.43305827875	5.60955728111
35	0.00160547529925	0.00324227008926	0.00842730304355	0.0150445506325	0.0258748188844	0.043221501077	0.0692171496641	0.105290821506	0.156243682897	0.220047173454	0.311099196825	0.413443425545	0.52655660545	0.642767656133	0.780907549313	0.927735342666	1.15250899535	1.3236917974	1.5583557467	1.78238971231	1.94084520425	2.16759410786	2.49135595054	3.06655794221	3.46197634933	3.69867970857	3.98277980482	4.25701496475	4.46951018422	4.75005779543	5.01328690818	5.20547879037	5.22973893841	5.49591938319	5.68243538459	5.84872459741	5.94285532488	5.96823118964	6.0471393082
36	0.00155683777886	0.00311624340482	0.00664889725579	0.0120979147405	0.0235232618901	0.041881759016	0.0707582246929	0.113848551423	0.161660759819	0.224197073887	0.308324125634	0.412469216407	0.530869549873	0.665033828333	0.807287161412	0.962420838417	1.12126256186	1.26334028364	1.50346250432	1.81572196797	2.04370093844	2.23067785481	2.35489734813	2.85674887565	3.33362035824	3.40918244758	3.78203450235	4.14406973478	4.36597400604	4.96721915538	5.15618572679	5.33887967922	5.75581576182	5.88788773983	5.99526610853	6.11313018102	6.20775310817	6.52897493905	6.61068113507
37	0.00114877126076	0.00401297188462	0.00891615052643	0.0146227609812	0.0266767864293	0.0428633738834	0.0672033059957	0.109893280636	0.169686020206	0.243995209411	0.336789400496	0.453702116095	0.577669567667	0.698808632238	0.854233433439	1.07529458617	1.49848779088	1.62934718001	1.94257110856	2.24884555048	2.69161046445	3.06693836892	3.31085879978	3.97572673645	4.13363517995	4.53042787529	4.8161895513	5.04669889808	5.40230564276	5.60427916288	5.96167089472	6.0743276988	6.10114197484	6.42021088129	6.66646964222	6.76641612375	7.00454981806	7.3241216606	7.41342698477
38	0.00136645666095	0.00377340736354	0.00749350542995	0.0155273533329	0.0264339591704	0.0422804440668	0.0673984040698	0.11593005938	0.179588537664	0.247688541896	0.340552822493	0.456698266339	0.575553844445	0.707162107992	0.854344282178	1.02827012894	1.21000653658	1.43915395101	1.833358532	1.96355236571	2.40658124737	2.70964892557	2.80632619643	3.38502912419	3.70213029142	4.17844477909	4.76655964358	5.29013049627	5.73252827963	6.389829298	6.65499111661	7.14436721622	7.39722578842	7.48677506399	7.66378006217	7.90800661262	8.00054507226	8.16474942125	8.24442829237
39	0.0010849614918	0.00230258505388	0.00531691676821	0.0125152414555	0.0244327923283	0.0426179287462	0.0669382803896	0.111709034354	0.174983086244	0.245674388336	0.337730126558	0.47295822239	0.595339926557	0.734808611386	0.968990973226	1.19608877567	1.52196549736	1.68720926772	1.97038594309	2.45411804498	2.9554945439	3.46113624564	4.11385943586	4.57759594814	4.89627386184	5.42646383548	5.94553171698	6.22968500575	6.36207288082	6.56349100308	6.73204649491	6.97939545101	7.14491391117	7.46786474186	7.55896479116	7.87072059264	7.9515151817	8.2046679548	8.36079090846
40	0.00137635306966	0.00246174665132	0.00643576831511	0.0153727950866	0.0301462495416	0.0488270904299	0.0835997688431	0.124474695103	0.186402185857	0.266389543561	0.363616268735	0.499243268141	0.625015793887	0.770037749732	0.928170057899	1.06426317057	1.31620360672	1.70436801763	1.93770079023	2.5435074275	2.99707667166	3.28531282374	3.79595378063	4.1250691185	4.97113890551	5.49497456729	6.11140238594	6.6199402904	7.12311990559	7.63005022064	7.88394985196	8.38506394969	8.55567296762	9.03668223419	9.20135119895	9.44520021241	9.45762474407	9.68935376957	9.93869584358

==> nu35rec.txt <==
0.01	0.005
0.02	0.0063784
0.03	0.0081175
0.04	0.010303
0.05	0.013039
0.06	0.016449
0.07	0.020676
0.08	0.025889
0.09	0.03228
0.1	0.040063
0.11	0.049479
0.12	0.060787
0.13	0.074261
0.14	0.090186
0.15	0.10885
0.16	0.13053
0.17	0.15549
0.18	0.18397
0.19	0.21616
0.2	0.25223
0.21	0.29228
0.22	0.33636
0.23	0.38448
0.24	0.43659
0.25	0.4926
0.26	0.55236
0.27	0.61572
0.28	0.68247
0.29	0.75241
0.3	0.82532
0.31	0.90096
0.32	0.97913
0.33	1.0596
0.34	1.1421
0.35	1.2266
0.36	1.3127
0.37	1.4004
0.38	1.4894
0.39	1.5797
0.4	1.671
0.41	1.7634
0.42	1.8566
0.43	1.9505
0.44	2.0452
0.45	2.1405
0.46	2.2363
0.47	2.3325
0.48	2.4292
0.49	2.5263
0.5	2.6237
0.51	2.7214
0.52	2.8193
0.53	2.9175
0.54	3.0159
0.55	3.1145
0.56	3.2132
0.57	3.3121
0.58	3.4111
0.59	3.5102
0.6	3.6094
0.61	3.7087
0.62	3.8081
0.63	3.9075
0.64	4.007
0.65	4.1066
0.66	4.2062
0.67	4.3058
0.68	4.4055
0.69	4.5053
0.7	4.605
0.71	4.7048
0.72	4.8046
0.73	4.9044
0.74	5.0043
0.75	5.1041
0.76	5.204
0.77	5.3039
0.78	5.4038
0.79	5.5037
0.8	5.6036
0.81	5.7035
0.82	5.8035
0.83	5.9034
0.84	6.0034
0.85	6.1033
0.86	6.2033
0.87	6.3033
0.88	6.4032
0.89	6.5032
0.9	6.6032
0.91	6.7031
0.92	6.8031
0.93	6.9031
0.94	7.0031
0.95	7.1031
0.96	7.2031
0.97	7.3031
0.98	7.403
0.99	7.503
1	7.603


==> test25025.txt <==
0.0	0.00544888691819
0.01	0.00623284187136
0.02	0.00795211789329
0.03	0.0100699377793
0.04	0.0138635071865
0.05	0.0194735563106
0.06	0.0277019972767
0.07	0.040427381973
0.08	0.055840009445
0.09	0.0741959452874
0.1	0.0973400935473
0.11	0.124822368718
0.12	0.158471770308
0.13	0.191920830547
0.14	0.228124413388
0.15	0.263832194165
0.16	0.303438497006
0.17	0.343034439664
0.18	0.383407931289
0.19	0.427373046696
0.2	0.468140478538
0.21	0.51178056635
0.22	0.552357227796
0.23	0.593777830489
0.24	0.637633616069
0.25	0.677516663726
0.26	0.71975909356
0.27	0.760474232491
0.28	0.804167313897
0.29	0.839892615117
0.3	0.875225370916
0.31	0.911143531916
0.32	0.951040278802
0.33	0.988589971745
0.34	1.02785797043
0.35	1.06643676918
0.36	1.10089346639
0.37	1.14110426512
0.38	1.17477852597
0.39	1.21094458131
0.4	1.24598855791
0.41	1.28013456371
0.42	1.31087701105
0.43	1.34748338366
0.44	1.37920555774
0.45	1.41280191647
0.46	1.44626458817
0.47	1.47690037541
0.48	1.510957886
0.49	1.53566927988
0.5	1.56594373518
0.51	1.59332190407
0.52	1.61951569993
0.53	1.64654692614
0.54	1.67367187068
0.55	1.70021847842
0.56	1.72964847118
0.57	1.75342980337
0.58	1.78295926126
0.59	1.80481027406
0.6	1.8266389467
0.61	1.85111739341
0.62	1.87589898268
0.63	1.8963302008
0.64	1.92057286678
0.65	1.93820314556
0.66	1.95856985992
0.67	1.97836735032
0.68	1.99951794597
0.69	2.02542856162
0.7	2.04555143117
0.71	2.06479178933
0.72	2.08195956838
0.73	2.10366739197
0.74	2.12017888033
0.75	2.1373481205
0.76	2.16013171404
0.77	2.18221132615
0.78	2.19841301321
0.79	2.21337929496
0.8	2.23002204231
0.81	2.24722805249
0.82	2.263477264
0.83	2.27346164716
0.84	2.2901053404
0.85	2.3044274656
0.86	2.32051255524
0.87	2.33357773064
0.88	2.34733228136
0.89	2.36229875969
0.9	2.37775676202
0.91	2.38830505602
0.92	2.40713195796
0.93	2.42118030695
0.94	2.43324167913
0.95	2.44843010702
0.96	2.46163933146
0.97	2.46994939222
0.98	2.48377868568
0.99	2.49619851442
1.0	2.5057289629
1.01	2.51905671752
1.02	2.52936467148
1.03	2.54095527712
1.04	2.55265167879
1.05	2.56485928102
1.06	2.58024132104
1.07	2.5907892071
1.08	2.60275589
1.09	2.61384748561
1.1	2.62230369764
1.11	2.63040655629
1.12	2.64265256669
1.13	2.65413221236
1.14	2.66185880177
1.15	2.67080551542
1.16	2.67956736934
1.17	2.69448399855
1.18	2.71286393
1.19	2.72578670716
1.2	2.73426657299
1.21	2.74317975062
1.22	2.7536234369
1.23	2.76290574326
1.24	2.77130658082
1.25	2.78251863621
1.26	2.79251564511
1.27	2.80073846066
1.28	2.80897536632
1.29	2.81823071992
1.3	2.83035119833
1.31	2.84287236887
1.32	2.85335955821
1.33	2.86457382454
1.34	2.87748512035
1.35	2.885918824
1.36	2.89585334029
1.37	2.90127523547
1.38	2.90990383521
1.39	2.91400902923
1.4	2.92498222536
1.41	2.93587753258
1.42	2.94052114511
1.43	2.94707733527
1.44	2.95213987905
1.45	2.95899135519
1.46	2.96520565722
1.47	2.9759866202
1.48	2.98317056645
1.49	2.98965555303
1.5	2.99795449493
1.51	3.00566186957
1.52	3.01283967544
1.53	3.02066120096
1.54	3.02666870565
1.55	3.03117875812
1.56	3.03917037405
1.57	3.04483492692
1.58	3.04541467758
1.59	3.04768125088
1.6	3.05451834159
1.61	3.0594384252
1.62	3.06259403338
1.63	3.06734089002
1.64	3.07286606988
1.65	3.07829400479
1.66	3.0863840435
1.67	3.09409840205
1.68	3.09905791139
1.69	3.10217799557
1.7	3.10550945873
1.71	3.10785335777
1.72	3.11383173397
1.73	3.12061115965
1.74	3.12448466135
1.75	3.12768163458
1.76	3.13760421318
1.77	3.14569782069
1.78	3.14899153971
1.79	3.15125811281
1.8	3.15601791264
1.81	3.16328028253
1.82	3.17103265706
1.83	3.17675474376
1.84	3.17789791173
1.85	3.18062055463
1.86	3.18554625509
1.87	3.18948120079
1.88	3.19887285141
1.89	3.20380163254
1.9	3.20501412462
1.91	3.20501412462
1.92	3.21017070559
1.93	3.21768128807
1.94	3.21999154518
1.95	3.22902285805
1.96	3.23175361618
1.97	3.23910738119
1.98	3.24287981144
1.99	3.24591173872


==> test2505.txt <==
0.0	0.00552308526712
0.01	0.00643047768088
0.02	0.00886338606166
0.03	0.0119144905501
0.04	0.0158804430322
0.05	0.0219147427992
0.06	0.0311296590079
0.07	0.0433488706514
0.08	0.060151047748
0.09	0.0796056779403
0.1	0.103498483855
0.11	0.128657270554
0.12	0.153361314317
0.13	0.17966449769
0.14	0.207758561668
0.15	0.238731630234
0.16	0.271321714793
0.17	0.302566715652
0.18	0.336431441284
0.19	0.365992424639
0.2	0.398321152956
0.21	0.430294475978
0.22	0.461315068744
0.23	0.493229021785
0.24	0.522031831127
0.25	0.552000725439
0.26	0.581850388857
0.27	0.611509666701
0.28	0.642620619416
0.29	0.672757840072
0.3	0.704004412688
0.31	0.735063501389
0.32	0.761280233959
0.33	0.792639730068
0.34	0.82172945981
0.35	0.850128713933
0.36	0.876313420641
0.37	0.899578285838
0.38	0.928807238981
0.39	0.954430842277
0.4	0.979751281368
0.41	1.00485733765
0.42	1.02898566596
0.43	1.05090279244
0.44	1.07672905937
0.45	1.09936483139
0.46	1.12131703836
0.47	1.1450559633
0.48	1.17040272011
0.49	1.18916524047
0.5	1.21181557986
0.51	1.23135801574
0.52	1.24909038556
0.53	1.26686907661
0.54	1.28415001428
0.55	1.30267320664
0.56	1.31959916219
0.57	1.3386824619
0.58	1.35370385815
0.59	1.37077175002
0.6	1.38952955759
0.61	1.40641782995
0.62	1.42459958168
0.63	1.44326175241
0.64	1.45742807721
0.65	1.47181183689
0.66	1.48909679096
0.67	1.50198798272
0.68	1.51957940547
0.69	1.53303720863
0.7	1.54792798701
0.71	1.56319747807
0.72	1.58038062011
0.73	1.59583880142
0.74	1.60650896294
0.75	1.62225012441
0.76	1.63806374366
0.77	1.64889239035
0.78	1.66263246064
0.79	1.67516530346
0.8	1.68814503188
0.81	1.70155585505
0.82	1.71201064975
0.83	1.72615477183
0.84	1.73588697546
0.85	1.74465698794
0.86	1.75416413057
0.87	1.76837922464
0.88	1.78168846794
0.89	1.79593591211
0.9	1.80671151469
0.91	1.81958436272
0.92	1.82989565669
0.93	1.83979572326
0.94	1.84948290016
0.95	1.85745462987
0.96	1.86888462699
0.97	1.87904294984
0.98	1.88611722083
0.99	1.89583928651
1.0	1.9079923581
1.01	1.91970211465
1.02	1.93161878902
1.03	1.9396446228
1.04	1.94718455796
1.05	1.95663367987
1.06	1.9672029134
1.07	1.97850604986
1.08	1.98723671976
1.09	1.9955331866
1.1	2.00148911651
1.11	2.01011845817
1.12	2.01667400598
1.13	2.02422247131
1.14	2.02848038625
1.15	2.03847128615
1.16	2.04771213817
1.17	2.05466629666
1.18	2.067769482
1.19	2.07497365637
1.2	2.08274719901
1.21	2.09203101267
1.22	2.09672112071
1.23	2.10236081333
1.24	2.10853110737
1.25	2.11476929925
1.26	2.12080324534
1.27	2.12611095819
1.28	2.13103145525
1.29	2.13573389394
1.3	2.14160516129
1.31	2.14774107714
1.32	2.15177414284
1.33	2.15929654791
1.34	2.1675677993
1.35	2.17399706979
1.36	2.17860558111
1.37	2.18304041885
1.38	2.18686466816
1.39	2.19250568495
1.4	2.1983960166
1.41	2.20225210063
1.42	2.20723241617
1.43	2.21244729253
1.44	2.21757891289
1.45	2.22454243561
1.46	2.23363320634
1.47	2.23777009147
1.48	2.24234188788
1.49	2.24545171736
1.5	2.25044867881
1.51	2.25456935028
1.52	2.26116918408
1.53	2.26689528115
1.54	2.27206455973
1.55	2.2757876975
1.56	2.28079839198
1.57	2.2859458822
1.58	2.28985207224
1.59	2.29669281586
1.6	2.30203303882
1.61	2.30431636666
1.62	2.30727013764
1.63	2.312550575
1.64	2.31555741827
1.65	2.31786045477
1.66	2.32189972816
1.67	2.32379267116
1.68	2.32827130717
1.69	2.33388032316
1.7	2.33754736476
1.71	2.3422296548
1.72	2.34363066491
1.73	2.34590688111
1.74	2.34879569263
1.75	2.3525748366
1.76	2.35476610196
1.77	2.35811702282
1.78	2.36037821734
1.79	2.36131455845
1.8	2.36534859558
1.81	2.36838154361
1.82	2.37518183229
1.83	2.37807027082
1.84	2.38247403732
1.85	2.38671473384
1.86	2.38962162727
1.87	2.39061174684
1.88	2.3927534981
1.89	2.3969260176
1.9	2.39964018089
1.91	2.40208298079
1.92	2.40411162468
1.93	2.40890752595
1.94	2.41323196189
1.95	2.41862422751
1.96	2.42012205449
1.97	2.42284963069
1.98	2.42847512094
1.99	2.43097783052


==> test252.txt <==
0.0	0.00436595377486
0.01	0.00585814577365
0.02	0.00770675791845
0.03	0.0107424873831
0.04	0.0147917140184
0.05	0.0209026708929
0.06	0.0271023525652
0.07	0.0352543004727
0.08	0.0461050057102
0.09	0.0602980282892
0.1	0.0732221075247
0.11	0.0856624106866
0.12	0.100273594634
0.13	0.115430210911
0.14	0.130270886883
0.15	0.144590406693
0.16	0.160224494347
0.17	0.177512799465
0.18	0.192214794816
0.19	0.207779204899
0.2	0.223125646246
0.21	0.237715234459
0.22	0.251704066551
0.23	0.267445023573
0.24	0.282312227341
0.25	0.297253082295
0.26	0.312380594741
0.27	0.327501944523
0.28	0.343070480936
0.29	0.356744329357
0.3	0.370761107526
0.31	0.385238884195
0.32	0.400054452222
0.33	0.413136478881
0.34	0.42594484127
0.35	0.438426404626
0.36	0.453268033706
0.37	0.466651013881
0.38	0.478224254792
0.39	0.491232683495
0.4	0.502272230006
0.41	0.51294204467
0.42	0.524674497786
0.43	0.536459170479
0.44	0.547666916213
0.45	0.558509774515
0.46	0.566921396271
0.47	0.576356496467
0.48	0.586009174006
0.49	0.595772598352
0.5	0.607238074481
0.51	0.618192508994
0.52	0.628834356253
0.53	0.638104385826
0.54	0.648002985273
0.55	0.659786268093
0.56	0.669533490839
0.57	0.677953020438
0.58	0.686955440621
0.59	0.694606541825
0.6	0.703340607749
0.61	0.712877592319
0.62	0.722656805652
0.63	0.730467972442
0.64	0.738504829929
0.65	0.746442070408
0.66	0.754167473341
0.67	0.761906313531
0.68	0.769679013556
0.69	0.778469738623
0.7	0.7849978217
0.71	0.792676317099
0.72	0.799056803886
0.73	0.807630188756
0.74	0.815515228231
0.75	0.823530285416
0.76	0.830156076806
0.77	0.836790457651
0.78	0.844673563391
0.79	0.850993409742
0.8	0.857038176999
0.81	0.863272823802
0.82	0.869938830791
0.83	0.877275928986
0.84	0.883988909414
0.85	0.891297229329
0.86	0.899102837084
0.87	0.905303991632
0.88	0.910397921822
0.89	0.915247453684
0.9	0.921573679462
0.91	0.925361539087
0.92	0.931984498712
0.93	0.937638602514
0.94	0.942608437499
0.95	0.947481070212
0.96	0.952107895933
0.97	0.957848464185
0.98	0.964267103063
0.99	0.969508614308
1.0	0.975472666112
1.01	0.981256103426
1.02	0.987351138639
1.03	0.993397197047
1.04	0.997621197152
1.05	1.00262843763
1.06	1.00722744554
1.07	1.01240933933
1.08	1.01686098403
1.09	1.02221572308
1.1	1.02750665907
1.11	1.03240803635
1.12	1.03674931407
1.13	1.04133501646
1.14	1.04447980414
1.15	1.04887766077
1.16	1.0543583529
1.17	1.05899636005
1.18	1.06363537656
1.19	1.06851400711
1.2	1.07296304868
1.21	1.07763433765
1.22	1.0826445377
1.23	1.08703073152
1.24	1.09194739871
1.25	1.09669850562
1.26	1.10177754184
1.27	1.10642109853
1.28	1.11004529158
1.29	1.11453304203
1.3	1.11894731952
1.31	1.12339601522
1.32	1.12614592845
1.33	1.12998704007
1.34	1.13419308755
1.35	1.13820257014
1.36	1.14180889234
1.37	1.14602142356
1.38	1.14995806784
1.39	1.15318807651
1.4	1.15683821422
1.41	1.16156853843
1.42	1.16496781957
1.43	1.16944943645
1.44	1.17336948446
1.45	1.17736878918
1.46	1.18083699448
1.47	1.18288427821
1.48	1.18553828839
1.49	1.18853377447
1.5	1.19195441595
1.51	1.19563896151
1.52	1.19839621674
1.53	1.20138077851
1.54	1.20426421763
1.55	1.20666683462
1.56	1.20948882199
1.57	1.21292601009
1.58	1.21550665022
1.59	1.21926676916
1.6	1.22266210695
1.61	1.2259668548
1.62	1.22805403924
1.63	1.2315438421
1.64	1.23432914272
1.65	1.23607918375
1.66	1.24023402535
1.67	1.2434865327
1.68	1.24615652367
1.69	1.24865112265
1.7	1.25138636023
1.71	1.25350840533
1.72	1.25658470017
1.73	1.25990239063
1.74	1.2618885725
1.75	1.26477720446
1.76	1.26683952763
1.77	1.26900377462
1.78	1.27074722023
1.79	1.2726160599
1.8	1.27606802417
1.81	1.27916747327
1.82	1.28118362787
1.83	1.2834226805
1.84	1.2866127226
1.85	1.28860385633
1.86	1.29147328613
1.87	1.29301286012
1.88	1.29498616989
1.89	1.29627731631
1.9	1.29734871971
1.91	1.2999710651
1.92	1.30235803446
1.93	1.3038444152
1.94	1.30625714916
1.95	1.30912524625
1.96	1.31132200223
1.97	1.31405634889
1.98	1.3162649255
1.99	1.31855739533


==> test254.txt <==
0.0	0.00525471579607
0.01	0.00618311421687
0.02	0.00768985048105
0.03	0.0101677241207
0.04	0.0138896502442
0.05	0.0173968841493
0.06	0.0219448470134
0.07	0.0289292328229
0.08	0.0359166765022
0.09	0.0439954359304
0.1	0.052256456656
0.11	0.0609741044934
0.12	0.0690256229224
0.13	0.0790899392241
0.14	0.0883092108903
0.15	0.09797260505
0.16	0.106989241005
0.17	0.118089774143
0.18	0.128198933272
0.19	0.138637577141
0.2	0.149058799827
0.21	0.160225588085
0.22	0.169828299317
0.23	0.180729155587
0.24	0.192040227053
0.25	0.200809859333
0.26	0.210981619133
0.27	0.221270587757
0.28	0.229876623691
0.29	0.239765236535
0.3	0.248358802271
0.31	0.257107327793
0.32	0.267284293054
0.33	0.275107652313
0.34	0.284097850018
0.35	0.293826850312
0.36	0.302722177139
0.37	0.310100478918
0.38	0.319466639241
0.39	0.326797151142
0.4	0.334653794493
0.41	0.341984040068
0.42	0.3499520359
0.43	0.358365576401
0.44	0.364402803045
0.45	0.372462183085
0.46	0.379214826497
0.47	0.386671792663
0.48	0.394540971229
0.49	0.401428732941
0.5	0.408922737855
0.51	0.415566941114
0.52	0.423328984683
0.53	0.43059455353
0.54	0.437051408695
0.55	0.44391710863
0.56	0.451751722842
0.57	0.457868214613
0.58	0.463800955302
0.59	0.47070144243
0.6	0.47646190328
0.61	0.483254462095
0.62	0.489432014254
0.63	0.494341938199
0.64	0.500417673745
0.65	0.505640122594
0.66	0.510999366173
0.67	0.51760525676
0.68	0.522811708079
0.69	0.52692330823
0.7	0.532671613805
0.71	0.537604298111
0.72	0.542403030559
0.73	0.547503185162
0.74	0.553317754615
0.75	0.558690752457
0.76	0.563860648399
0.77	0.568623147371
0.78	0.575265062696
0.79	0.579948517637
0.8	0.58481650929
0.81	0.589596835544
0.82	0.595118793313
0.83	0.599675886544
0.84	0.603690527187
0.85	0.608396592813
0.86	0.613932271589
0.87	0.619260759851
0.88	0.623000411207
0.89	0.62730339128
0.9	0.632123634875
0.91	0.636703111725
0.92	0.640686878659
0.93	0.645234948056
0.94	0.64964620007
0.95	0.654305682831
0.96	0.658877568943
0.97	0.662517922694
0.98	0.665254300902
0.99	0.668841278671
1.0	0.674359008199
1.01	0.677929712383
1.02	0.682473327002
1.03	0.685632726191
1.04	0.689515030554
1.05	0.693795082044
1.06	0.697739036499
1.07	0.701385970921
1.08	0.705547376059
1.09	0.708863743591
1.1	0.711894499758
1.11	0.715126815736
1.12	0.718717037745
1.13	0.721578802923
1.14	0.725187795132
1.15	0.728774436397
1.16	0.733397171065
1.17	0.737700807888
1.18	0.742527624706
1.19	0.745877313999
1.2	0.749113969641
1.21	0.752114341818
1.22	0.756317971955
1.23	0.759237442868
1.24	0.763216953365
1.25	0.766750165343
1.26	0.769866627315
1.27	0.772821062569
1.28	0.776106557861
1.29	0.780119385753
1.3	0.783025022232
1.31	0.786974976604
1.32	0.789904948262
1.33	0.792676873536
1.34	0.797271381881
1.35	0.80148724177
1.36	0.804187941629
1.37	0.80685188044
1.38	0.809980303476
1.39	0.813475307294
1.4	0.817124533355
1.41	0.820126286272
1.42	0.823117836121
1.43	0.82566727935
1.44	0.828697779738
1.45	0.832382744343
1.46	0.834832307545
1.47	0.836531147824
1.48	0.83923542452
1.49	0.842453995561
1.5	0.845530083944
1.51	0.848134225931
1.52	0.850720983198
1.53	0.854430571872
1.54	0.856861600166
1.55	0.858544195657
1.56	0.860699654329
1.57	0.862890779169
1.58	0.866012689209
1.59	0.867748568795
1.6	0.869974051084
1.61	0.872822238519
1.62	0.875991745344
1.63	0.879033885602
1.64	0.88243116867
1.65	0.885836376685
1.66	0.888378466359
1.67	0.890322249649
1.68	0.893850789804
1.69	0.8967591538
1.7	0.899360799277
1.71	0.901709798356
1.72	0.904308210368
1.73	0.906441178395
1.74	0.908483640608
1.75	0.910769503548
1.76	0.912727787055
1.77	0.915223014365
1.78	0.917479767767
1.79	0.920555746259
1.8	0.923480055025
1.81	0.92560468973
1.82	0.927989777184
1.83	0.930331167207
1.84	0.933189913315
1.85	0.935536317399
1.86	0.937958803967
1.87	0.939900030087
1.88	0.942343514585
1.89	0.944117989637
1.9	0.946342406028
1.91	0.948236138153
1.92	0.950228464623
1.93	0.95290707056
1.94	0.954584422839
1.95	0.95596285049
1.96	0.957194419556
1.97	0.95993036158
1.98	0.962443779607
1.99	0.964699863644


==> test35025.txt <==
0.0	0.0040795062166
0.01	0.00457549317626
0.02	0.00591309024281
0.03	0.00713511453329
0.04	0.00921124147557
0.05	0.0125240374752
0.06	0.0159698366386
0.07	0.021209761555
0.08	0.0281484666341
0.09	0.0347637569966
0.1	0.0442003640624
0.11	0.0584765568507
0.12	0.0745764199402
0.13	0.0915937871904
0.14	0.113865399711
0.15	0.141686682652
0.16	0.169385830482
0.17	0.202143975556
0.18	0.235444064037
0.19	0.272764609467
0.2	0.309746560134
0.21	0.348793598125
0.22	0.391467335457
0.23	0.440335205897
0.24	0.485567962492
0.25	0.536311816901
0.26	0.581799958224
0.27	0.632318543346
0.28	0.6818683228
0.29	0.735315714205
0.3	0.78372535538
0.31	0.83325257522
0.32	0.880640332702
0.33	0.930016637181
0.34	0.973330268224
0.35	1.02815290528
0.36	1.07662687271
0.37	1.12592295658
0.38	1.17210372989
0.39	1.2223213765
0.4	1.26523843676
0.41	1.31656654518
0.42	1.36255106219
0.43	1.40717711247
0.44	1.45169115508
0.45	1.49442063181
0.46	1.53883676265
0.47	1.58832083611
0.48	1.62734793907
0.49	1.67053875642
0.5	1.70817018875
0.51	1.75176406503
0.52	1.79054312195
0.53	1.83480793561
0.54	1.87220233398
0.55	1.90948731396
0.56	1.94641400218
0.57	1.97418665348
0.58	2.0161371912
0.59	2.05330804747
0.6	2.08220463647
0.61	2.11334790969
0.62	2.14588044577
0.63	2.17447969553
0.64	2.20013924166
0.65	2.23447737826
0.66	2.26758793908
0.67	2.29905419128
0.68	2.33101909801
0.69	2.35703483012
0.7	2.38533086422
0.71	2.40893324679
0.72	2.44116183082
0.73	2.46563320933
0.74	2.49213099754
0.75	2.51655629933
0.76	2.54591471022
0.77	2.57584891277
0.78	2.60110762173
0.79	2.62085513926
0.8	2.64280439081
0.81	2.66919317055
0.82	2.69111123192
0.83	2.71037068255
0.84	2.73249710285
0.85	2.75659738484
0.86	2.77698727192
0.87	2.79748661636
0.88	2.81876263273
0.89	2.83712109474
0.9	2.85618366911
0.91	2.87444669328
0.92	2.88989073231
0.93	2.90437779415
0.94	2.92202069784
0.95	2.94937714157
0.96	2.96429059278
0.97	2.98704182901
0.98	3.00059383169
0.99	3.0138124599
1.0	3.03198659787
1.01	3.04812255703
1.02	3.06823452555
1.03	3.0922027051
1.04	3.11903456886
1.05	3.13410742297
1.06	3.14446542761
1.07	3.15552659269
1.08	3.17638311894
1.09	3.19567999744
1.1	3.21669547262
1.11	3.22146369198
1.12	3.22819313505
1.13	3.23451476412
1.14	3.25115063299
1.15	3.25474000181
1.16	3.261310081
1.17	3.27065325199
1.18	3.28699542862
1.19	3.31026317227
1.2	3.31966324125
1.21	3.34582944369
1.22	3.35295632809
1.23	3.3577341651
1.24	3.36830142659
1.25	3.38429499585
1.26	3.4000070772
1.27	3.40710350218
1.28	3.41886380402
1.29	3.42624575076
1.3	3.43507278516
1.31	3.46087124454
1.32	3.47695535341
1.33	3.49068853661
1.34	3.49911280232
1.35	3.5122113174
1.36	3.53639779965
1.37	3.54537098252
1.38	3.55098524908
1.39	3.56319043354
1.4	3.56703787036
1.41	3.5738812738
1.42	3.58563700192
1.43	3.59097825557
1.44	3.59920151479
1.45	3.60706236331
1.46	3.61152523146
1.47	3.61419585828
1.48	3.61845772126
1.49	3.62112834806
1.5	3.62348400793
1.51	3.6301680475
1.52	3.63252370744
1.53	3.65096347511
1.54	3.66790942266
1.55	3.67026508257
1.56	3.67334809471
1.57	3.68498986358
1.58	3.68766049042
1.59	3.69309916256
1.6	3.709002792
1.61	3.71321721138
1.62	3.72554092591
1.63	3.72764813558
1.64	3.74726470598
1.65	3.7547489543
1.66	3.75901081727
1.67	3.77781095152
1.68	3.78940731461
1.69	3.78940731461
1.7	3.79654080978
1.71	3.80644234997
1.72	3.82359134629
1.73	3.82805421453
1.74	3.8494630319
1.75	3.85181869182
1.76	3.8617202322
1.77	3.87208777263
1.78	3.87475839945
1.79	3.8810754556
1.8	3.89185537449
1.81	3.89760901116
1.82	3.90433845271
1.83	3.91065550887
1.84	3.91640914792
1.85	3.92678501847
1.86	3.93700152359
1.87	3.93700152359
1.88	3.93860237737
1.89	3.95117453845
1.9	3.97079109022
1.91	3.97253131732
1.92	3.97520194419
1.93	3.98824844153
1.94	3.98824844153
1.95	3.98824844153
1.96	3.99133145384
1.97	4.00657424605
1.98	4.01808152152
1.99	4.0248109629


==> test3505.txt <==
0.0	0.00461766540951
0.01	0.00517832661646
0.02	0.00630817572877
0.03	0.00751141260093
0.04	0.00947704287462
0.05	0.0116886763679
0.06	0.0156371527303
0.07	0.0210671021965
0.08	0.0267448266596
0.09	0.0330570124063
0.1	0.0431193210541
0.11	0.0546794180588
0.12	0.0681773188317
0.13	0.0843238680457
0.14	0.101935476425
0.15	0.121638681067
0.16	0.147175325917
0.17	0.175748653849
0.18	0.202463395635
0.19	0.233023181015
0.2	0.265856952729
0.21	0.299989522151
0.22	0.333899412098
0.23	0.370546871038
0.24	0.408910985193
0.25	0.446486981638
0.26	0.48548941622
0.27	0.522489246822
0.28	0.56142907629
0.29	0.597926447999
0.3	0.636531983383
0.31	0.674688169735
0.32	0.709757870223
0.33	0.748004775854
0.34	0.786911459797
0.35	0.82374646645
0.36	0.862796729454
0.37	0.896198655807
0.38	0.930246256364
0.39	0.968410725368
0.4	1.00470781828
0.41	1.03235990696
0.42	1.06009150548
0.43	1.09638203281
0.44	1.12845041204
0.45	1.15569677906
0.46	1.19002812865
0.47	1.22044829155
0.48	1.25035001131
0.49	1.28196410866
0.5	1.30972405553
0.51	1.33980718329
0.52	1.3687077075
0.53	1.39430787515
0.54	1.42413299484
0.55	1.45148269106
0.56	1.4738356118
0.57	1.50404253883
0.58	1.52861578818
0.59	1.55336954675
0.6	1.57956801871
0.61	1.59853053869
0.62	1.61913451814
0.63	1.64244834576
0.64	1.66318740895
0.65	1.68441096071
0.66	1.70321871065
0.67	1.7318253764
0.68	1.75410726966
0.69	1.77458617541
0.7	1.79570266284
0.71	1.81652479499
0.72	1.83237709408
0.73	1.84969405453
0.74	1.86797770292
0.75	1.88631154247
0.76	1.89992354708
0.77	1.91888112011
0.78	1.93439477729
0.79	1.94997883374
0.8	1.96881593743
0.81	1.98728473258
0.82	2.00257332386
0.83	2.0149578369
0.84	2.02726228393
0.85	2.04008752148
0.86	2.05253848688
0.87	2.06490456689
0.88	2.08190736388
0.89	2.09204527237
0.9	2.10584314412
0.91	2.11781483633
0.92	2.13588092764
0.93	2.14758121051
0.94	2.15789112041
0.95	2.1670390598
0.96	2.17700941043
0.97	2.18577206544
0.98	2.19529485232
0.99	2.2087631336
1.0	2.21760928303
1.01	2.2310973002
1.02	2.24157395904
1.03	2.25305211164
1.04	2.26965570342
1.05	2.28314240544
1.06	2.29193885411
1.07	2.30325095053
1.08	2.31320471126
1.09	2.32391097006
1.1	2.33308724612
1.11	2.34244373834
1.12	2.35185156669
1.13	2.36476397045
1.14	2.37557637509
1.15	2.38923504024
1.16	2.40790442867
1.17	2.41881418897
1.18	2.42786884069
1.19	2.43343651305
1.2	2.44355870246
1.21	2.45367822934
1.22	2.46048259758
1.23	2.47268873987
1.24	2.48164493958
1.25	2.49181865366
1.26	2.50272560864
1.27	2.51620618504
1.28	2.52430045856
1.29	2.53461416597
1.3	2.54812213247
1.31	2.55460312594
1.32	2.56615512412
1.33	2.57526220176
1.34	2.58483942514
1.35	2.59567793835
1.36	2.6011438043
1.37	2.60837948938
1.38	2.61910420679
1.39	2.62311031153
1.4	2.62779176333
1.41	2.63228715903
1.42	2.64166158278
1.43	2.64817433963
1.44	2.65291572068
1.45	2.65857182182
1.46	2.66267098016
1.47	2.66982288497
1.48	2.67617404256
1.49	2.68222408264
1.5	2.68883460799
1.51	2.6936265425
1.52	2.70062704537
1.53	2.70183953761
1.54	2.71525530337
1.55	2.72027766002
1.56	2.72433452305
1.57	2.72744472858
1.58	2.73075693051
1.59	2.73213678767
1.6	2.73334927989
1.61	2.74040449962
1.62	2.74489482358
1.63	2.75446506185
1.64	2.76217338514
1.65	2.76953805783
1.66	2.77164526779
1.67	2.7787253605
1.68	2.78164901029
1.69	2.78537378967
1.7	2.78891633535
1.71	2.79005950344
1.72	2.79739036597
1.73	2.79965693929
1.74	2.79965693929
1.75	2.80635181116
1.76	2.80904646253
1.77	2.81288428199
1.78	2.81686286708
1.79	2.81937089194
1.8	2.82140309517
1.81	2.82454812383
1.82	2.82454812383
1.83	2.82703801275
1.84	2.8293045861
1.85	2.83028038925
1.86	2.8357557518
1.87	2.83818969009
1.88	2.84029121746
1.89	2.84029121746
1.9	2.84742332617
1.91	2.85030533267
1.92	2.85390635972
1.93	2.85646302665
1.94	2.86090918149
1.95	2.86176037369
1.96	2.86480974488
1.97	2.8709312224
1.98	2.87592866409
1.99	2.88271163299


==> test352.txt <==
0.0	0.00535873138007
0.01	0.0059890193606
0.02	0.00678794598816
0.03	0.00784534416939
0.04	0.00958395071341
0.05	0.0117226907754
0.06	0.0142458821021
0.07	0.0169051626134
0.08	0.0210387887816
0.09	0.0256285172601
0.1	0.0333033222518
0.11	0.041818183811
0.12	0.0501491002887
0.13	0.0582417835086
0.14	0.0694463260441
0.15	0.0812620403781
0.16	0.0948554594879
0.17	0.109596863711
0.18	0.126289690872
0.19	0.144206008306
0.2	0.161304098776
0.21	0.179484281256
0.22	0.198573420121
0.23	0.218995762595
0.24	0.239458997396
0.25	0.25837039364
0.26	0.276855040096
0.27	0.294444752113
0.28	0.315325942533
0.29	0.334609872105
0.3	0.355561476915
0.31	0.373243948878
0.32	0.392147047399
0.33	0.412543860934
0.34	0.430167330699
0.35	0.447284254688
0.36	0.466754607161
0.37	0.483685934467
0.38	0.501138228997
0.39	0.516942884011
0.4	0.533322117309
0.41	0.552537883088
0.42	0.569828953137
0.43	0.587863728606
0.44	0.60312252299
0.45	0.620581397073
0.46	0.635176485953
0.47	0.650327649283
0.48	0.664334217354
0.49	0.675758683075
0.5	0.689651474822
0.51	0.702045668661
0.52	0.717535499199
0.53	0.731409690074
0.54	0.744510939178
0.55	0.758822926025
0.56	0.771129729526
0.57	0.78240499626
0.58	0.796565631211
0.59	0.81043978414
0.6	0.825083208211
0.61	0.836675580086
0.62	0.848864438025
0.63	0.862914293669
0.64	0.875983468205
0.65	0.886563884692
0.66	0.898250229443
0.67	0.909705481556
0.68	0.920104432121
0.69	0.932669471025
0.7	0.942716974782
0.71	0.955638494071
0.72	0.964612510619
0.73	0.975314835299
0.74	0.987703619092
0.75	0.998970496338
0.76	1.00988098558
0.77	1.01989525398
0.78	1.02963188013
0.79	1.03957499255
0.8	1.05269168983
0.81	1.0636859337
0.82	1.07303503358
0.83	1.08201140781
0.84	1.09100011886
0.85	1.10179541216
0.86	1.11071497221
0.87	1.1200120038
0.88	1.1286875247
0.89	1.13833131558
0.9	1.14579768247
0.91	1.1528369547
0.92	1.15933204342
0.93	1.16744665188
0.94	1.17453664374
0.95	1.17958823116
0.96	1.18701034673
0.97	1.19336753923
0.98	1.20055879661
0.99	1.20718940652
1.0	1.21523473629
1.01	1.22320400598
1.02	1.23354717744
1.03	1.2415724931
1.04	1.25111486649
1.05	1.25625314815
1.06	1.26290287058
1.07	1.26921442169
1.08	1.27547383146
1.09	1.28258959372
1.1	1.28797338328
1.11	1.29349469375
1.12	1.29754255408
1.13	1.30325552357
1.14	1.3095465129
1.15	1.31776872197
1.16	1.32306798446
1.17	1.33062199014
1.18	1.33569260863
1.19	1.34209136184
1.2	1.34741430086
1.21	1.35497586869
1.22	1.35979581536
1.23	1.36485008086
1.24	1.36983115547
1.25	1.37637985926
1.26	1.38186973344
1.27	1.38752474636
1.28	1.39539289945
1.29	1.40295824422
1.3	1.40649555925
1.31	1.41004106165
1.32	1.413910384
1.33	1.41820407016
1.34	1.42168110861
1.35	1.42757420413
1.36	1.43373538596
1.37	1.43671643391
1.38	1.44189093363
1.39	1.44583932666
1.4	1.45222174545
1.41	1.45620042002
1.42	1.46099518566
1.43	1.46734379995
1.44	1.47093748387
1.45	1.47600907625
1.46	1.47929918195
1.47	1.48145924966
1.48	1.48388483295
1.49	1.48862082331
1.5	1.49206124107
1.51	1.49751124278
1.52	1.50007248417
1.53	1.50340880547
1.54	1.5076582699
1.55	1.51131914067
1.56	1.51469863848
1.57	1.51962893449
1.58	1.52266897117
1.59	1.52434076084
1.6	1.52857835444
1.61	1.53212059454
1.62	1.53597264525
1.63	1.53869558012
1.64	1.54079100272
1.65	1.54675441704
1.66	1.54967274001
1.67	1.55439068107
1.68	1.55789885366
1.69	1.56188724438
1.7	1.56565160207
1.71	1.56867195928
1.72	1.57264470009
1.73	1.57456647253
1.74	1.57799474606
1.75	1.58122151635
1.76	1.58361891062
1.77	1.58605963816
1.78	1.58968610244
1.79	1.59381668489
1.8	1.59781088257
1.81	1.60183420158
1.82	1.6037467117
1.83	1.60728182685
1.84	1.61030496795
1.85	1.61293357857
1.86	1.61529920721
1.87	1.61982836612
1.88	1.62484584065
1.89	1.62628834979
1.9	1.62814951861
1.91	1.63113955324
1.92	1.6340516586
1.93	1.63786618147
1.94	1.64164106802
1.95	1.64447159185
1.96	1.64725840004
1.97	1.65052664831
1.98	1.65326485099
1.99	1.65544056041


==> test354.txt <==
0.0	0.00458046177058
0.01	0.00500815946146
0.02	0.00642319529053
0.03	0.00727538181334
0.04	0.00878965784179
0.05	0.0106973000483
0.06	0.0131724505755
0.07	0.0154652505234
0.08	0.0187813450894
0.09	0.0222330971035
0.1	0.0273202098954
0.11	0.0332205915114
0.12	0.039197818189
0.13	0.0462189604502
0.14	0.0542121837536
0.15	0.0626247643651
0.16	0.0717312527714
0.17	0.0802219337625
0.18	0.0908327238457
0.19	0.100598565254
0.2	0.111300550472
0.21	0.122833395868
0.22	0.134699692052
0.23	0.14676917222
0.24	0.156799653606
0.25	0.169159827682
0.26	0.181744440871
0.27	0.193514957293
0.28	0.206345889843
0.29	0.216646910106
0.3	0.228608101449
0.31	0.241296628634
0.32	0.253125325529
0.33	0.263620057414
0.34	0.274035751567
0.35	0.285518705275
0.36	0.298237181197
0.37	0.309227124102
0.38	0.321815513966
0.39	0.332703076812
0.4	0.343534154402
0.41	0.354227950893
0.42	0.363454765304
0.43	0.375502135829
0.44	0.387424651991
0.45	0.395856728914
0.46	0.404363006658
0.47	0.414586837275
0.48	0.42660943918
0.49	0.437644004601
0.5	0.446165465388
0.51	0.456303323473
0.52	0.465825672218
0.53	0.474755181766
0.54	0.484254482604
0.55	0.493478719894
0.56	0.503393499958
0.57	0.512026401918
0.58	0.519810048093
0.59	0.528264414178
0.6	0.536115796846
0.61	0.544168961154
0.62	0.553788569621
0.63	0.563441265637
0.64	0.571119179799
0.65	0.578942620037
0.66	0.588482902989
0.67	0.598456074545
0.68	0.606098016187
0.69	0.615126095519
0.7	0.622509215137
0.71	0.629740811505
0.72	0.638995409937
0.73	0.646684870092
0.74	0.652181633606
0.75	0.659760591912
0.76	0.665392208652
0.77	0.672977299395
0.78	0.680800187864
0.79	0.687835514766
0.8	0.696551129836
0.81	0.702731540464
0.82	0.710693906258
0.83	0.716042584247
0.84	0.723046393314
0.85	0.729266156708
0.86	0.736500730421
0.87	0.743866744453
0.88	0.750368364979
0.89	0.757326943144
0.9	0.763773301196
0.91	0.769818847529
0.92	0.775418734231
0.93	0.780973139873
0.94	0.78697958626
0.95	0.793217133844
0.96	0.800708025555
0.97	0.805451117509
0.98	0.813240288887
0.99	0.818673336197
1.0	0.822325948218
1.01	0.828059493956
1.02	0.83346179159
1.03	0.838546047064
1.04	0.845173026442
1.05	0.850260403947
1.06	0.856985334449
1.07	0.862380102795
1.08	0.86823785067
1.09	0.872491625954
1.1	0.87681222215
1.11	0.88193162604
1.12	0.885589683995
1.13	0.891159748657
1.14	0.895765972196
1.15	0.899609271339
1.16	0.903702529553
1.17	0.908756729345
1.18	0.915643625514
1.19	0.919653058922
1.2	0.925857349225
1.21	0.931111111767
1.22	0.938167427018
1.23	0.943347105687
1.24	0.947370070269
1.25	0.95243359065
1.26	0.957434238268
1.27	0.961501619653
1.28	0.96604541632
1.29	0.969490993499
1.3	0.974017963551
1.31	0.977869064522
1.32	0.982813120422
1.33	0.988333406214
1.34	0.992733148258
1.35	0.997587239005
1.36	1.0012457254
1.37	1.00602497719
1.38	1.00992380171
1.39	1.01476847897
1.4	1.01802891411
1.41	1.02085252243
1.42	1.02613621836
1.43	1.03047065988
1.44	1.03529503856
1.45	1.03753618924
1.46	1.04203314472
1.47	1.04728007007
1.48	1.05053678297
1.49	1.05426557004
1.5	1.05894358915
1.51	1.06192216148
1.52	1.06498232145
1.53	1.06937637609
1.54	1.07371294007
1.55	1.0777004841
1.56	1.0809669391
1.57	1.08317891447
1.58	1.08816685691
1.59	1.09150486539
1.6	1.09625562374
1.61	1.09989326307
1.62	1.10304001216
1.63	1.10650905509
1.64	1.11045241171
1.65	1.11343413115
1.66	1.11573807521
1.67	1.11909373324
1.68	1.1224998001
1.69	1.12404308825
1.7	1.12714980578
1.71	1.13062437
1.72	1.13341790048
1.73	1.13636944753
1.74	1.13925414469
1.75	1.14176575444
1.76	1.14552145493
1.77	1.1488830813
1.78	1.15163954996
1.79	1.15354177453
1.8	1.15506992357
1.81	1.15825417157
1.82	1.16089752231
1.83	1.1645291675
1.84	1.16687629663
1.85	1.16933430925
1.86	1.17173447598
1.87	1.17337886776
1.88	1.17578320315
1.89	1.17987578022
1.9	1.18287889545
1.91	1.18553874631
1.92	1.18805520997
1.93	1.18980999776
1.94	1.19252032155
1.95	1.1955401974
1.96	1.19754038568
1.97	1.19993607043
1.98	1.20152920884
1.99	1.20549486374


==> testSTD25.txt <==
0.01	0.0051335852348	0.00588736703276
0.02	0.0061307273545	0.0097363882466
0.03	0.00765730613238	0.0163804126071
0.04	0.0103130224752	0.025789581692
0.05	0.0139756198054	0.037803227915
0.06	0.0199907507508	0.0538290585901
0.07	0.028993629443	0.0746695932943
0.08	0.0408588739365	0.099299467811
0.09	0.0568352934585	0.129109961615
0.1	0.0759124376317	0.16416950948
0.11	0.100750863873	0.202576040007
0.12	0.131400977111	0.249420824731
0.13	0.164109926893	0.300234040287
0.14	0.204136077377	0.358027776995
0.15	0.244660365233	0.413274422605
0.16	0.295191192114	0.475883397088
0.17	0.346801125588	0.539737698269
0.18	0.404968490734	0.61363964428
0.19	0.464044304848	0.686398106842
0.2	0.527234773875	0.762833489662
0.21	0.596443656189	0.84102843312
0.22	0.66784462333	0.925758036114
0.23	0.740305319854	1.00677999748
0.24	0.813823659762	1.09057787253
0.25	0.8890841768	1.17410131333
0.26	0.976412689207	1.25633072427
0.27	1.05926343063	1.35034746785
0.28	1.13959254941	1.44202111836
0.29	1.2207505863	1.53860231135
0.3	1.3138476247	1.63550804664
0.31	1.39789829682	1.73225991376
0.32	1.48432565503	1.82919059525
0.33	1.57473995729	1.92795766626
0.34	1.66770270139	2.03268274763
0.35	1.76327819359	2.13185188284
0.36	1.85780134654	2.22031514027
0.37	1.95401241976	2.31377467932
0.38	2.04620931199	2.41117975482
0.39	2.14592938242	2.509061701
0.4	2.24066305471	2.61531177055
0.41	2.344587262	2.72356925813
0.42	2.44048466701	2.82573494363
0.43	2.53614225205	2.91513599175
0.44	2.63878269294	3.01929650223
0.45	2.74528922325	3.13046261041
0.46	2.84595383213	3.22895602851
0.47	2.94938629479	3.34538913022
0.48	3.04768494582	3.43081741355
0.49	3.15272664953	3.54337952147
0.5	3.2666950763	3.64599567664
0.51	3.36959548824	3.75607477509
0.52	3.47120129431	3.99704432475
0.53	3.59698298297	4.23078838927
0.54	3.68873554191	4.57816139562
0.55	3.80574994589	4.80845268308
0.56	3.89959504661	4.90842356038
0.57	4.00133381624	4.98569231734
0.58	4.23248680073	5.21160765504
0.59	4.34867074856	5.31946994346
0.6	4.60302768805	5.55227414319
0.61	4.82119046124	5.92414162777
0.62	4.92998897256	6.17220650854
0.63	5.18135269653	6.40323119395
0.64	5.42499199155	6.72455750913
0.65	5.48983130619	7.2731227177
0.66	5.69508561957	7.60074637914
0.67	6.29182625551	8.04956260351
0.68	6.88326630614	8.32938504716
0.69	7.06853795115	9.0321902818
0.7	7.50564402173	9.7259022378


==> testSTD35.txt <==
0.01	0.00621617605518	0.00683459692299
0.02	0.00719855540079	0.00743553959183
0.03	0.00823826677701	0.00887012830522
0.04	0.00942185076932	0.0108651273168
0.05	0.0114749705628	0.0127970719188
0.06	0.0135256167566	0.0149467679311
0.07	0.0161600852855	0.0176800699122
0.08	0.0197482915517	0.0212926542075
0.09	0.024373587386	0.0299453363135
0.1	0.0291220009035	0.0347712772102
0.11	0.0347513826382	0.0415719998728
0.12	0.0433690099986	0.0495410945267
0.13	0.0539495725957	0.0587773502153
0.14	0.064522382952	0.0727685376646
0.15	0.0765235828899	0.0858663644131
0.16	0.0924634792344	0.101403344353
0.17	0.109625236413	0.121171239821
0.18	0.130107091142	0.144735486434
0.19	0.153355951763	0.168878084652
0.2	0.179283760054	0.197670420872
0.21	0.211552355964	0.228045354521
0.22	0.245821381622	0.259927478411
0.23	0.282669287622	0.29745701717
0.24	0.32470156525	0.347698748735
0.25	0.369523726447	0.394032005022
0.26	0.41782228324	0.616441760294
0.27	0.468248323201	0.668982340394
0.28	0.521304196006	0.723189849545
0.29	0.581023478008	0.787959377848
0.3	0.642402467803	0.850877355539
0.31	0.706425209746	0.918832756347
0.32	0.775327194088	0.985810105041
0.33	0.842332349387	1.05426470987
0.34	0.918772147406	1.12195794407
0.35	0.994395236198	1.19602639235
0.36	1.07069391482	1.27807510052
0.37	1.1497949217	1.36077249594
0.38	1.23347901866	1.44393637307
0.39	1.3130641768	1.52372287273
0.4	1.39979328191	1.60446101646
0.41	1.48208076993	1.69543556735
0.42	1.56704849966	1.78210481512
0.43	1.65254560044	1.87264104353
0.44	1.73790762004	1.96971977193
0.45	1.82574890617	2.05865699593
0.46	1.91842496917	2.15579166839
0.47	2.01295599964	2.2509910716
0.48	2.10941823912	2.34811449601
0.49	2.20170628438	2.43084857509
0.5	2.29790659278	2.53141353993
0.51	2.39532622381	2.63532902389
0.52	2.48786861467	2.71885938745
0.53	2.59023111517	2.83295658978
0.54	2.69058133981	2.94469888757
0.55	2.7828274442	3.03803923798
0.56	2.88538997434	3.11995247095
0.57	2.98733737267	3.22214056422
0.58	3.08159287102	3.3219524396
0.59	3.17369951247	3.41923288641
0.6	3.28229003448	3.6601837993
0.61	3.37682355459	4.03044123248
0.62	3.4610859455	4.1422806547
0.63	3.5784194616	4.35506895718
0.64	3.66066517425	4.87908500547
0.65	3.75526389363	5.20975762156
0.66	3.87935299373	5.44416627398
0.67	3.98115764559	5.65312733813
0.68	4.08270221932	6.13693527947
0.69	4.1975132435	6.18897775034
0.7	4.29950855537	6.36805358419
0.71	4.41134619738	6.85609877721
0.72	4.5113145405	6.94750988776
0.73	5.01436082706	6.98675432279
0.74	5.09664312671	7.3057539846
0.75	5.21979759522	7.65954896936
0.76	5.47512016416	7.81560923398
0.77	5.66496826508	8.26438880491
0.78	5.88890856783	8.8329614214
0.79	6.10499917595	9.30671906312
0.8	6.32589904882	10.1741318342
0.81	6.5020023783	10.3171754171
0.82	6.93700891151	10.8653242205
0.83	7.2749998187	10.8981583321
0.84	7.46563024191	11.190803296
0.85	8.13686806515	11.7441290126
0.86	8.42506910786	12.548849304
0.87	9.21211814359	12.5696436968


==> testep252.txt <==
0.0	0.00456237270646
0.01	0.00563546057534
0.02	0.00682720011866
0.03	0.00893077870069
0.04	0.0129361410624
0.05	0.0195760664019
0.06	0.028543643408
0.07	0.0415664811595
0.08	0.0584886308574
0.09	0.0805170983899
0.1	0.105784801685
0.11	0.136845609646
0.12	0.173189391108
0.13	0.216392631873
0.14	0.261604696806
0.15	0.312773415743
0.16	0.366095026728
0.17	0.422829949064
0.18	0.48262524441
0.19	0.54427626086
0.2	0.607942975755
0.21	0.668701034424
0.22	0.738726777691
0.23	0.804124915945
0.24	0.871284723216
0.25	0.93442211205
0.26	0.997754259183
0.27	1.06820812028
0.28	1.13079948229
0.29	1.19632406256
0.3	1.26087235954
0.31	1.32310929756
0.32	1.38811199994
0.33	1.45042855604
0.34	1.51293383707
0.35	1.57086282025
0.36	1.63136327168
0.37	1.69560809779
0.38	1.76185798206
0.39	1.82108063054
0.4	1.88134552246
0.41	1.94052119438
0.42	2.00067152577
0.43	2.0573503505
0.44	2.10677299813
0.45	2.15468963893
0.46	2.20308559721
0.47	2.24938576775
0.48	2.29149840045
0.49	2.3393752793
0.5	2.38957028913
0.51	2.43366891605
0.52	2.4695704463
0.53	2.5175909422
0.54	2.5626680112
0.55	2.61121738179
0.56	2.65032463329
0.57	2.69728207861
0.58	2.73337560873
0.59	2.77250222648
0.6	2.81705956188
0.61	2.856637137
0.62	2.90210491998
0.63	2.93927159547
0.64	2.9762655879
0.65	3.00647164541
0.66	3.04517636977
0.67	3.08482279474
0.68	3.12301202957
0.69	3.14539547275
0.7	3.17962041265
0.71	3.20806039786
0.72	3.22718753223
0.73	3.2622711282
0.74	3.29482211884
0.75	3.31682845737
0.76	3.3425046521
0.77	3.37413697927
0.78	3.39893920887
0.79	3.4108957607
0.8	3.43241977868
0.81	3.45327731886
0.82	3.47503105177
0.83	3.49816756861
0.84	3.5141069098
0.85	3.53296255287
0.86	3.55855395732
0.87	3.58571622503
0.88	3.60608031466
0.89	3.61721331225
0.9	3.64308391987
0.91	3.65354887632
0.92	3.66198471349
0.93	3.67732019231
0.94	3.69041037312
0.95	3.70292017873
0.96	3.72118962566
0.97	3.72904908269
0.98	3.75797578653
0.99	3.76449384973
1.0	3.77233824431
1.01	3.78788434005
1.02	3.8005704673
1.03	3.80828371409
1.04	3.82821541767
1.05	3.84331883612
1.06	3.85620197525
1.07	3.867006625
1.08	3.87847364765
1.09	3.88870191604
1.1	3.89804996802
1.11	3.90073216573
1.12	3.90837783044
1.13	3.91564161987
1.14	3.92434797274
1.15	3.93882633145
1.16	3.95392297636
1.17	3.96315406352
1.18	3.9671674756
1.19	3.9719356943
1.2	3.97482731789
1.21	3.97923817099
1.22	3.98826620999
1.23	3.99746526891
1.24	4.00501114708
1.25	4.0168285048
1.26	4.02577911149
1.27	4.03024198029
1.28	4.03736585843
1.29	4.03736585843
1.3	4.03972151785
1.31	4.04721538203
1.32	4.0493225913
1.33	4.05167825078
1.34	4.05939972571
1.35	4.06483839669
1.36	4.06643925025
1.37	4.06643925025
1.38	4.07090211905
1.39	4.07090211905
1.4	4.07665575281
1.41	4.08123258188
1.42	4.08123258188
1.43	4.09257592188
1.44	4.09493158133
1.45	4.09493158133
1.46	4.09493158133
1.47	4.09902746768
1.48	4.09902746768
1.49	4.10421768832
1.5	4.10688831454
1.51	4.11053474265
1.52	4.11730125515
1.53	4.12568844876
1.54	4.12728930233
1.55	4.13231558809
1.56	4.13467124742
1.57	4.13702690687
1.58	4.14051397321
1.59	4.14051397321
1.6	4.14242017597
1.61	4.14509080227
1.62	4.14509080227
1.63	4.14509080227
1.64	4.16706298821
1.65	4.16706298821
1.66	4.16844284519
1.67	4.17322068056
1.68	4.17322068056
1.69	4.17723409262
1.7	4.17723409262
1.71	4.18169695883
1.72	4.18169695883
1.73	4.1857928451
1.74	4.1857928451
1.75	4.1857928451
1.76	4.18846347133
1.77	4.19592230504
1.78	4.19740446396
1.79	4.19951167327
1.8	4.2021822995
1.81	4.2021822995
1.82	4.20366445845
1.83	4.20366445845
1.84	4.20540468527
1.85	4.20996985576
1.86	4.21454668477
1.87	4.21454668477
1.88	4.217629696
1.89	4.22071270753
1.9	4.22306836699
1.91	4.23117766142
1.92	4.23426067289
1.93	4.23426067289
1.94	4.23426067289
1.95	4.23872353948
1.96	4.23872353948
1.97	4.24083074877
1.98	4.24083074877
1.99	4.24350137501


==> testep254.txt <==
0.0	0.00427688804364
0.01	0.00506884542498
0.02	0.00717581997266
0.03	0.0107588839077
0.04	0.0150996898464
0.05	0.0221424626653
0.06	0.0321605977849
0.07	0.043888824337
0.08	0.0611693494268
0.09	0.084161394726
0.1	0.110567007501
0.11	0.137360466055
0.12	0.168683421642
0.13	0.206211285419
0.14	0.24533135541
0.15	0.2867868306
0.16	0.333532584648
0.17	0.381799302039
0.18	0.433400334125
0.19	0.481161652891
0.2	0.531022432716
0.21	0.580917201063
0.22	0.630552414166
0.23	0.681666873781
0.24	0.73135787434
0.25	0.780019446894
0.26	0.823942772117
0.27	0.871705681819
0.28	0.916972660535
0.29	0.965726165178
0.3	1.01296604887
0.31	1.05497350397
0.32	1.09852398441
0.33	1.14065706879
0.34	1.17760723733
0.35	1.21368760708
0.36	1.25049180259
0.37	1.28862889673
0.38	1.32799636743
0.39	1.36256272144
0.4	1.39325246655
0.41	1.4225674191
0.42	1.45394449401
0.43	1.48331060134
0.44	1.51233747804
0.45	1.54457880383
0.46	1.5722801018
0.47	1.59912164332
0.48	1.62370865697
0.49	1.64932513667
0.5	1.67731831914
0.51	1.70018221838
0.52	1.71610428398
0.53	1.73617192291
0.54	1.75807244223
0.55	1.77416196671
0.56	1.79321951044
0.57	1.81103198006
0.58	1.82880844505
0.59	1.84724599409
0.6	1.86207416395
0.61	1.87439880897
0.62	1.88749274972
0.63	1.89828678496
0.64	1.90751026601
0.65	1.91538847116
0.66	1.92848517566
0.67	1.93839816586
0.68	1.94887884632
0.69	1.95990676385
0.7	1.96915817768
0.71	1.97688196263
0.72	1.98701623309
0.73	1.9976817789
0.74	2.00612638975
0.75	2.01277785751
0.76	2.02089050527
0.77	2.02849841342
0.78	2.03585665571
0.79	2.04317739212
0.8	2.04782507009
0.81	2.05386248369
0.82	2.05749803444
0.83	2.06183862414
0.84	2.07100739976
0.85	2.07845482047
0.86	2.0819903943
0.87	2.0885700316
0.88	2.0928698602
0.89	2.09679360528
0.9	2.09965848662
0.91	2.10320605081
0.92	2.10483973783
0.93	2.10845479114
0.94	2.11176365995
0.95	2.11380454786
0.96	2.11613920109
0.97	2.12034724725
0.98	2.12487190615
0.99	2.12627397335
1.0	2.12867965893
1.01	2.13064133299
1.02	2.13441477051
1.03	2.13611923059
1.04	2.13741571316
1.05	2.1388238941
1.06	2.14112426245
1.07	2.14144426925
1.08	2.14221064647
1.09	2.14345020036
1.1	2.14591650356
1.11	2.14591650356
1.12	2.14741555948
1.13	2.1484471782
1.14	2.15035199849
1.15	2.15143810524
1.16	2.1529336169
1.17	2.15462640331
1.18	2.15618516478
1.19	2.15730972297
1.2	2.15861073653
1.21	2.15994042044
1.22	2.16026563083
1.23	2.16090331503
1.24	2.16200223405
1.25	2.16314624079
1.26	2.16412204395
1.27	2.16441401992
1.28	2.16441401992
1.29	2.16479498379
1.3	2.1655870888
1.31	2.16594745888
1.32	2.16720347679
1.33	2.16754536543
1.34	2.16897307405
1.35	2.16897307405
1.36	2.16977318067
1.37	2.17014016341
1.38	2.17014016341
1.39	2.17201696613
1.4	2.17247675645
1.41	2.17247675645
1.42	2.17279676325
1.43	2.17305820486
1.44	2.17362162233
1.45	2.17362162233
1.46	2.17531477208
1.47	2.17579672306
1.48	2.17617056569
1.49	2.17663035601
1.5	2.17727894836
1.51	2.17727894836
1.52	2.177620837
1.53	2.177620837
1.54	2.17820058766
1.55	2.17865004473
1.56	2.17865004473
1.57	2.17865004473
1.58	2.17865004473
1.59	2.17865004473
1.6	2.17865004473
1.61	2.17865004473
1.62	2.17865004473
1.63	2.17865004473
1.64	2.17865004473
1.65	2.17865004473
1.66	2.17865004473
1.67	2.17896012844
1.68	2.17896012844
1.69	2.17896012844
1.7	2.17944207942
1.71	2.17944207942
1.72	2.17988165751
1.73	2.17988165751
1.74	2.17988165751
1.75	2.18026262138
1.76	2.18026262138
1.77	2.18026262138
1.78	2.18026262138
1.79	2.18026262138
1.8	2.18026262138
1.81	2.18026262138
1.82	2.18026262138
1.83	2.18026262138
1.84	2.18026262138
1.85	2.18026262138
1.86	2.18026262138
1.87	2.18026262138
1.88	2.18026262138
1.89	2.18026262138
1.9	2.18026262138
1.91	2.18026262138
1.92	2.18026262138
1.93	2.18026262138
1.94	2.18026262138
1.95	2.18026262138
1.96	2.18026262138
1.97	2.18026262138
1.98	2.18026262138
1.99	2.18026262138


==> testep258.txt <==
0.0	0.00499533659719
0.01	0.00552417662158
0.02	0.00697086619947
0.03	0.00939434555062
0.04	0.0127596543645
0.05	0.0173757653989
0.06	0.0240387423251
0.07	0.0319183480179
0.08	0.0439145338686
0.09	0.0584604048949
0.1	0.0753932722777
0.11	0.0953407215677
0.12	0.116408080824
0.13	0.143290140215
0.14	0.170652228107
0.15	0.198073773889
0.16	0.225888462075
0.17	0.25794091088
0.18	0.29037616195
0.19	0.321737749523
0.2	0.354712118609
0.21	0.388730606602
0.22	0.421823136548
0.23	0.451129414902
0.24	0.481017408512
0.25	0.513715327471
0.26	0.53957858651
0.27	0.56807733761
0.28	0.594768400793
0.29	0.618258130188
0.3	0.641936916833
0.31	0.668042397838
0.32	0.692702612352
0.33	0.713670687829
0.34	0.736702249291
0.35	0.755157314085
0.36	0.772944910295
0.37	0.791535851466
0.38	0.808358618238
0.39	0.82288314069
0.4	0.83854564028
0.41	0.851387526313
0.42	0.863509301601
0.43	0.874248284279
0.44	0.884596448844
0.45	0.893075766126
0.46	0.902391910135
0.47	0.910440961393
0.48	0.916985964217
0.49	0.924761010283
0.5	0.933135478499
0.51	0.940191904585
0.52	0.948213019621
0.53	0.955964472918
0.54	0.96235677811
0.55	0.967823409319
0.56	0.973083270815
0.57	0.976567229458
0.58	0.981326979546
0.59	0.984982705553
0.6	0.987989995935
0.61	0.991120518551
0.62	0.994503748933
0.63	0.997138840959
0.64	0.9991343023
0.65	1.00262292056
0.66	1.00487565666
0.67	1.00716075347
0.68	1.00946233009
0.69	1.01174495316
0.7	1.01460543903
0.71	1.01615517752
0.72	1.01687657134
0.73	1.01878054305
0.74	1.019868505
0.75	1.02162131323
0.76	1.0234187326
0.77	1.02427195338
0.78	1.02581323053
0.79	1.02681163388
0.8	1.02797948132
0.81	1.02858833094
0.82	1.02967668657
0.83	1.03039906461
0.84	1.03064698105
0.85	1.03101555192
0.86	1.03140180673
0.87	1.03211776603
0.88	1.03235445517
0.89	1.03235445517
0.9	1.03260142835
0.91	1.03294413023
0.92	1.03331568643
0.93	1.03394173279
0.94	1.03441119907
0.95	1.03454497883
0.96	1.03490244012
0.97	1.03503712076
0.98	1.03514854166
0.99	1.03550231464
1.0	1.03574928781
1.01	1.03587312722
1.02	1.03624579334
1.03	1.03649047903
1.04	1.03649047903
1.05	1.03686840591
1.06	1.03686840591
1.07	1.03686840591
1.08	1.03712102407
1.09	1.03712102407
1.1	1.03737508535
1.11	1.03737508535
1.12	1.03737508535
1.13	1.03748840009
1.14	1.03773232369
1.15	1.03773232369
1.16	1.03773232369
1.17	1.03773232369
1.18	1.03785850707
1.19	1.03798880068
1.2	1.03798880068
1.21	1.03798880068
1.22	1.03798880068
1.23	1.03798880068
1.24	1.03798880068
1.25	1.03798880068
1.26	1.03798880068
1.27	1.03811419294
1.28	1.03811419294
1.29	1.03811419294
1.3	1.03824117749
1.31	1.03824117749
1.32	1.03844667125
1.33	1.03844667125
1.34	1.03844667125
1.35	1.03844667125
1.36	1.03855391011
1.37	1.03855391011
1.38	1.03878184756
1.39	1.03878184756
1.4	1.03878184756
1.41	1.03878184756
1.42	1.03878184756
1.43	1.03878184756
1.44	1.03878184756
1.45	1.03890269384
1.46	1.03890269384
1.47	1.03890269384
1.48	1.03890269384
1.49	1.03901730733
1.5	1.03901730733
1.51	1.03901730733
1.52	1.03901730733
1.53	1.03901730733
1.54	1.03901730733
1.55	1.03901730733
1.56	1.03901730733
1.57	1.03901730733
1.58	1.03901730733
1.59	1.03901730733
1.6	1.03901730733
1.61	1.03901730733
1.62	1.03901730733
1.63	1.03901730733
1.64	1.03901730733
1.65	1.03901730733
1.66	1.03901730733
1.67	1.03901730733
1.68	1.03901730733
1.69	1.03901730733
1.7	1.03901730733
1.71	1.03901730733
1.72	1.03901730733
1.73	1.03901730733
1.74	1.03901730733
1.75	1.03901730733
1.76	1.03901730733
1.77	1.03901730733
1.78	1.03901730733
1.79	1.03901730733
1.8	1.03901730733
1.81	1.03901730733
1.82	1.03901730733
1.83	1.03901730733
1.84	1.03901730733
1.85	1.03901730733
1.86	1.03901730733
1.87	1.03901730733
1.88	1.03901730733
1.89	1.03901730733
1.9	1.03901730733
1.91	1.03901730733
1.92	1.03901730733
1.93	1.03901730733
1.94	1.03901730733
1.95	1.03901730733
1.96	1.03901730733
1.97	1.03901730733
1.98	1.03901730733
1.99	1.03901730733


==> testep352.txt <==
0.0	0.0053634397238
0.01	0.00598693885744
0.02	0.00678534377621
0.03	0.00769554988153
0.04	0.00928188943605
0.05	0.0128405881294
0.06	0.0162353170718
0.07	0.0210587871524
0.08	0.0278356848461
0.09	0.0357624151244
0.1	0.0454861675384
0.11	0.0596543288791
0.12	0.0750243863065
0.13	0.0953822805345
0.14	0.118177112154
0.15	0.146291125066
0.16	0.174723295812
0.17	0.208311713964
0.18	0.244232941907
0.19	0.283387581845
0.2	0.329495827958
0.21	0.378202923092
0.22	0.433710324236
0.23	0.483937365359
0.24	0.542432870743
0.25	0.597161362865
0.26	0.655648297935
0.27	0.713218188213
0.28	0.777356590208
0.29	0.839414838489
0.3	0.901038499272
0.31	0.968435758524
0.32	1.03249874699
0.33	1.09926360601
0.34	1.16642583377
0.35	1.22992316707
0.36	1.28910360544
0.37	1.34860894151
0.38	1.40611432873
0.39	1.46264162725
0.4	1.52292805875
0.41	1.58791030222
0.42	1.6452280532
0.43	1.70134353568
0.44	1.75929658485
0.45	1.82564615013
0.46	1.8823594211
0.47	1.93773235183
0.48	2.00903544075
0.49	2.0661215312
0.5	2.11967820221
0.51	2.16777017681
0.52	2.22514988602
0.53	2.27630608403
0.54	2.32169200172
0.55	2.37071041829
0.56	2.41598074495
0.57	2.46301297418
0.58	2.51350602503
0.59	2.55845766587
0.6	2.59751768287
0.61	2.63913839512
0.62	2.68222797618
0.63	2.73012390213
0.64	2.76883567245
0.65	2.82412640573
0.66	2.85962433683
0.67	2.91148626988
0.68	2.94154874192
0.69	2.98897607357
0.7	3.01820538664
0.71	3.05138956995
0.72	3.08201259017
0.73	3.12820113829
0.74	3.16531364083
0.75	3.19844181476
0.76	3.22196283647
0.77	3.26193275614
0.78	3.29165204752
0.79	3.31399949394
0.8	3.34831194744
0.81	3.36776589671
0.82	3.39437299258
0.83	3.44284292852
0.84	3.46843822415
0.85	3.49307904909
0.86	3.51327808083
0.87	3.53544154653
0.88	3.56557998109
0.89	3.58689138048
0.9	3.60363632455
0.91	3.61985492065
0.92	3.62560856053
0.93	3.65600001838
0.94	3.67797225177
0.95	3.69031595748
0.96	3.70184580543
0.97	3.71813091989
0.98	3.72815603962
0.99	3.73991650218
1.0	3.75035400713
1.01	3.76384995667
1.02	3.78382389767
1.03	3.80816140273
1.04	3.81914233598
1.05	3.83203984357
1.06	3.84991619006
1.07	3.86099658114
1.08	3.87008168245
1.09	3.89651676257
1.1	3.91551994058
1.11	3.92831310519
1.12	3.93042031487
1.13	3.93836363734
1.14	3.94411727639
1.15	3.94945853002
1.16	3.95521216916
1.17	3.96096580817
1.18	3.976780351
1.19	3.98253398999
1.2	3.99372629515
1.21	4.00183559222
1.22	4.03677183056
1.23	4.04098624992
1.24	4.04673988662
1.25	4.04884709629
1.26	4.05120275622
1.27	4.07050434427
1.28	4.08883014589
1.29	4.09693943766
1.3	4.10212965948
1.31	4.1123915709
1.32	4.11814520727
1.33	4.1325715608
1.34	4.1325715608
1.35	4.1393900888
1.36	4.14174574872
1.37	4.1526850363
1.38	4.15714790437
1.39	4.15714790437
1.4	4.42410403439
1.41	4.42718704666
1.42	4.42718704666
1.43	4.43027005892
1.44	4.43027005892
1.45	4.4360236954
1.46	4.44413299286
1.47	4.44413299286
1.48	4.44859586122
1.49	4.4522422905
1.5	4.46302221059
1.51	4.46801142596
1.52	4.47247429404
1.53	4.47247429404
1.54	4.47247429404
1.55	4.47458150371
1.56	4.48300576705
1.57	4.48300576705
1.58	4.48536142696
1.59	4.48844443919
1.6	4.50466303021
1.61	4.50466303021
1.62	4.50677023991
1.63	4.50944086673
1.64	4.513087296
1.65	4.513087296
1.66	4.513087296
1.67	4.513087296
1.68	4.513087296
1.69	4.5198167373
1.7	4.5198167373
1.71	4.5198167373
1.72	4.5198167373
1.73	4.5198167373
1.74	4.52346316651
1.75	4.53547191517
1.76	4.53547191517
1.77	4.53547191517
1.78	4.53547191517
1.79	4.53547191517
1.8	4.53547191517
1.81	4.53547191517
1.82	4.53547191517
1.83	4.5391183444
1.84	4.5391183444
1.85	4.54147400431
1.86	4.79821775714
1.87	4.79821775714
1.88	4.79821775714
1.89	4.79821775714
1.9	4.80397139369
1.91	4.80397139369
1.92	4.80397139369
1.93	4.80397139369
1.94	4.80397139369
1.95	4.80632705364
1.96	4.80632705364
1.97	4.81208069064
1.98	4.81208069064
1.99	4.81208069064


==> testep354.txt <==
0.0	0.00421671030372
0.01	0.00463755471513
0.02	0.00547521752195
0.03	0.0072509305838
0.04	0.00860225974853
0.05	0.0110357983224
0.06	0.0143881178146
0.07	0.0185870711479
0.08	0.0231522585601
0.09	0.0301919601187
0.1	0.0367236956852
0.11	0.0464788879871
0.12	0.0578888153467
0.13	0.0711968022355
0.14	0.0887497997845
0.15	0.109562427958
0.16	0.13442414284
0.17	0.161865984408
0.18	0.191656592523
0.19	0.222816084686
0.2	0.256140672453
0.21	0.289641967116
0.22	0.329461656272
0.23	0.371285300407
0.24	0.412741606651
0.25	0.457880306384
0.26	0.505415564631
0.27	0.550214317576
0.28	0.595116005136
0.29	0.644561944333
0.3	0.695444661665
0.31	0.743642524835
0.32	0.795309931926
0.33	0.838063797802
0.34	0.881528240253
0.35	0.924742870828
0.36	0.965389736191
0.37	1.00391189339
0.38	1.04905790411
0.39	1.0908218956
0.4	1.13061696827
0.41	1.16615708635
0.42	1.20286390272
0.43	1.24052812861
0.44	1.2785316689
0.45	1.31869845026
0.46	1.34995575935
0.47	1.37902812635
0.48	1.40945262464
0.49	1.44239158488
0.5	1.47510684917
0.51	1.50411538641
0.52	1.52630520323
0.53	1.55395835065
0.54	1.57593881158
0.55	1.60181664642
0.56	1.6235683435
0.57	1.64876367886
0.58	1.66744264746
0.59	1.69437182961
0.6	1.71715464553
0.61	1.73762939631
0.62	1.75700132614
0.63	1.77475822352
0.64	1.79625347376
0.65	1.81183160746
0.66	1.82447731528
0.67	1.84389661064
0.68	1.85816046964
0.69	1.8767951388
0.7	1.89025576696
0.71	1.90321544332
0.72	1.91378764759
0.73	1.92437778863
0.74	1.93569420317
0.75	1.94874131581
0.76	1.95673668226
0.77	1.96456065692
0.78	1.97650256979
0.79	1.98508509032
0.8	1.99923736877
0.81	2.01200835013
0.82	2.02287353744
0.83	2.0318282969
0.84	2.04110432796
0.85	2.04633815516
0.86	2.05452421023
0.87	2.05741421847
0.88	2.06376845452
0.89	2.06773837949
0.9	2.07188995983
0.91	2.07382638087
0.92	2.07612131979
0.93	2.07931765964
0.94	2.0821246394
0.95	2.09046447223
0.96	2.09254585927
0.97	2.09543606561
0.98	2.1017608226
0.99	2.10380617565
1.0	2.10843098183
1.01	2.11158093693
1.02	2.11552295229
1.03	2.11905603817
1.04	2.11958940307
1.05	2.12267445711
1.06	2.1261680667
1.07	2.12863132933
1.08	2.13235695947
1.09	2.13292037697
1.1	2.13515512466
1.11	2.13581092106
1.12	2.13850733641
1.13	2.14027273444
1.14	2.14241955124
1.15	2.14449128146
1.16	2.14698665157
1.17	2.14838204283
1.18	2.14994910894
1.19	2.15056454207
1.2	2.15111252151
1.21	2.15243030059
1.22	2.15243030059
1.23	2.15369554441
1.24	2.15479292852
1.25	2.15763987965
1.26	2.16011874567
1.27	2.1621585839
1.28	2.16279355781
1.29	2.16411635372
1.3	2.16545018109
1.31	2.16615200741
1.32	2.16671542491
1.33	2.16769122806
1.34	2.16769122806
1.35	2.16968651847
1.36	2.17199912186
1.37	2.17199912186
1.38	2.17453675466
1.39	2.17510017215
1.4	2.17510017215
1.41	2.17510017215
1.42	2.17636541597
1.43	2.17636541597
1.44	2.17636541597
1.45	2.17784757526
1.46	2.17784757526
1.47	2.17784757526
1.48	2.17869876745
1.49	2.17869876745
1.5	2.17918071845
1.51	2.18029383404
1.52	2.18078768626
1.53	2.18138474547
1.54	2.18231514566
1.55	2.18309955983
1.56	2.18425906121
1.57	2.18425906121
1.58	2.185075501
1.59	2.185075501
1.6	2.18585991518
1.61	2.18585991518
1.62	2.18585991518
1.63	2.18585991518
1.64	2.18651571157
1.65	2.18774942051
1.66	2.18774942051
1.67	2.18774942051
1.68	2.18774942051
1.69	2.18774942051
1.7	2.18774942051
1.71	2.18774942051
1.72	2.18774942051
1.73	2.18850422698
1.74	2.18850422698
1.75	2.18850422698
1.76	2.18925903345
1.77	2.18925903345
1.78	2.18925903345
1.79	2.18925903345
1.8	2.18925903345
1.81	2.18925903345
1.82	2.18925903345
1.83	2.18925903345
1.84	2.18925903345
1.85	2.18925903345
1.86	2.18925903345
1.87	2.18925903345
1.88	2.18925903345
1.89	2.18925903345
1.9	2.18925903345
1.91	2.18925903345
1.92	2.18996085978
1.93	2.18996085978
1.94	2.18996085978
1.95	2.18996085978
1.96	2.18996085978
1.97	2.18996085978
1.98	2.18996085978
1.99	2.18996085978


==> testep358.txt <==
0.0	0.00410432470626
0.01	0.00480545097095
0.02	0.0056442002404
0.03	0.00664935419127
0.04	0.00798702669522
0.05	0.0101925647798
0.06	0.0131174905641
0.07	0.0168402194035
0.08	0.0212477597738
0.09	0.0255213060528
0.1	0.0319011128384
0.11	0.0398935616809
0.12	0.0476517326833
0.13	0.0574750258981
0.14	0.0679242677773
0.15	0.081887837993
0.16	0.0946181709771
0.17	0.110557393145
0.18	0.126975319653
0.19	0.145073735805
0.2	0.16424641394
0.21	0.185678789919
0.22	0.208757305265
0.23	0.232947126608
0.24	0.25884711493
0.25	0.285424024423
0.26	0.31146444739
0.27	0.336036386338
0.28	0.36419454181
0.29	0.38707324957
0.3	0.413921861814
0.31	0.443065816837
0.32	0.470914600576
0.33	0.49820842212
0.34	0.52216196702
0.35	0.545063607099
0.36	0.568114672708
0.37	0.589101749667
0.38	0.609885190612
0.39	0.631623976222
0.4	0.649722386562
0.41	0.667448710279
0.42	0.685364179407
0.43	0.702435767631
0.44	0.720169304624
0.45	0.738124224605
0.46	0.752915587792
0.47	0.769642169879
0.48	0.780894128993
0.49	0.795715144754
0.5	0.80781974965
0.51	0.819531998554
0.52	0.830270484966
0.53	0.844353733955
0.54	0.853677730048
0.55	0.863072598988
0.56	0.872538304435
0.57	0.879748239188
0.58	0.888136634063
0.59	0.896531983492
0.6	0.903996526115
0.61	0.910720960146
0.62	0.918694775266
0.63	0.925334354301
0.64	0.932473736768
0.65	0.938195401009
0.66	0.942561568721
0.67	0.946021331124
0.68	0.950953247691
0.69	0.95543112882
0.7	0.959532928837
0.71	0.962408626645
0.72	0.966189414018
0.73	0.969063543874
0.74	0.970953461445
0.75	0.974810921617
0.76	0.978790743413
0.77	0.981844253405
0.78	0.983222630048
0.79	0.985966212833
0.8	0.987826496913
0.81	0.990502713731
0.82	0.992825860605
0.83	0.994696936884
0.84	0.996137504002
0.85	0.997282169488
0.86	0.998653195555
0.87	0.999618024522
0.88	1.00055622301
0.89	1.00195522946
0.9	1.00446428809
0.91	1.00507345108
0.92	1.00578814529
0.93	1.00720869985
0.94	1.00841067546
0.95	1.00905798305
0.96	1.00979102327
0.97	1.01033825302
0.98	1.01087887616
0.99	1.01235978999
1.0	1.01314449957
1.01	1.013841848
1.02	1.01439638827
1.03	1.01475655466
1.04	1.01493755136
1.05	1.01512712623
1.06	1.01532813295
1.07	1.01551770782
1.08	1.01570909684
1.09	1.01609789835
1.1	1.01646891551
1.11	1.01666596143
1.12	1.01666596143
1.13	1.01686900885
1.14	1.01706413235
1.15	1.01766935569
1.16	1.01766935569
1.17	1.01766935569
1.18	1.01787448569
1.19	1.01787448569
1.2	1.01787448569
1.21	1.01805385908
1.22	1.01805385908
1.23	1.01805385908
1.24	1.01805385908
1.25	1.01825486579
1.26	1.01844444067
1.27	1.01866065898
1.28	1.01866065898
1.29	1.01866065898
1.3	1.01866065898
1.31	1.01884670683
1.32	1.01884670683
1.33	1.01922474946
1.34	1.01940096205
1.35	1.01940096205
1.36	1.01940096205
1.37	1.01959996866
1.38	1.01959996866
1.39	1.01959996866
1.4	1.01959996866
1.41	1.01980097537
1.42	1.01980097537
1.43	1.01980097537
1.44	1.01980097537
1.45	1.01980097537
1.46	1.01980097537
1.47	1.01980097537
1.48	1.01980097537
1.49	1.01980097537
1.5	1.01980097537
1.51	1.01980097537
1.52	1.01980097537
1.53	1.0200040228
1.54	1.0200040228
1.55	1.0200040228
1.56	1.0200040228
1.57	1.0200040228
1.58	1.0200040228
1.59	1.0200040228
1.6	1.0200040228
1.61	1.0200040228
1.62	1.0200040228
1.63	1.0200040228
1.64	1.0200040228
1.65	1.0200040228
1.66	1.0200040228
1.67	1.0200040228
1.68	1.0200040228
1.69	1.0200040228
1.7	1.0200040228
1.71	1.0200040228
1.72	1.0200040228
1.73	1.0200040228
1.74	1.0200040228
1.75	1.0200040228
1.76	1.0200040228
1.77	1.0200040228
1.78	1.0200040228
1.79	1.0200040228
1.8	1.0200040228
1.81	1.0200040228
1.82	1.0200040228
1.83	1.0200040228
1.84	1.0200040228
1.85	1.0200040228
1.86	1.0200040228
1.87	1.0200040228
1.88	1.0200040228
1.89	1.0200040228
1.9	1.0200040228
1.91	1.0200040228
1.92	1.0200040228
1.93	1.0200040228
1.94	1.0200040228
1.95	1.0200040228
1.96	1.0200040228
1.97	1.0200040228
1.98	1.0200040228
1.99	1.0200040228


==> testrec02.txt <==
0.0	0.00444636703409
0.01	0.00512956127195
0.02	0.00680163264827
0.03	0.00833380479456
0.04	0.0100827607247
0.05	0.0132063884726
0.06	0.016792375147
0.07	0.0216593015832
0.08	0.0278853845417
0.09	0.0385448057325
0.1	0.0518408677569
0.11	0.0668819053837
0.12	0.0845644787498
0.13	0.106236337041
0.14	0.130882470551
0.15	0.1568061569
0.16	0.190414099071
0.17	0.227521795483
0.18	0.268229866987
0.19	0.319196082531
0.2	0.368450172472
0.21	0.420933452234
0.22	0.476502956295
0.23	0.536498268681
0.24	0.604341690223
0.25	0.664174774987
0.26	0.735326330267
0.27	0.803144357898
0.28	0.880239754407
0.29	0.954035739693
0.3	1.02292404271
0.31	1.09831620295
0.32	1.17785899911
0.33	1.25596413968
0.34	1.33297283788
0.35	1.40797238123
0.36	1.48717030124
0.37	1.56749248375
0.38	1.64636517436
0.39	1.73089532511
0.4	1.81618756501
0.41	1.8887887872
0.42	1.97403436111
0.43	2.04833804171
0.44	2.12677254903
0.45	2.20607219806
0.46	2.28515309284
0.47	2.37537818605
0.48	2.46163817102
0.49	2.54144515215
0.5	2.6334071464
0.51	2.72370794483
0.52	2.81411422576
0.53	2.90667083715
0.54	2.99895729116
0.55	3.08207715845
0.56	3.17692838913
0.57	3.27392916079
0.58	3.35602597584
0.59	3.44042667013
0.6	3.51288474876
0.61	3.5993918929
0.62	3.71157245865
0.63	3.7963904803
0.64	3.87530831797
0.65	3.9542745636
0.66	4.02973247568
0.67	4.13892293833
0.68	4.22915995536
0.69	4.67029742227
0.7	4.73832136941
0.71	4.82564236203
0.72	4.9172714342
0.73	4.99249915614
0.74	5.10610047341
0.75	6.21034546017
0.76	7.36680245484
0.77	7.76468310833
0.78	8.21937862105


==> testrec022.txt <==
0.0	0.00474771780586
0.01	0.00625658896282
0.02	0.008640709574
0.03	0.0124984422573
0.04	0.0191586915825
0.05	0.0291877676174
0.06	0.0422362190268
0.07	0.0581919757623
0.08	0.0811756856068
0.09	0.109971404354
0.1	0.142230852404
0.11	0.17972858293
0.12	0.219878634504
0.13	0.269999285143
0.14	0.321892243466
0.15	0.379609503404
0.16	0.440050225946
0.17	0.499706205447
0.18	0.565460194517
0.19	0.633298121907
0.2	0.704147268782
0.21	0.778989453628
0.22	0.853233566361
0.23	0.927909608532
0.24	1.003926006
0.25	1.08544781412
0.26	1.1694359663
0.27	1.24723866242
0.28	1.33174503817
0.29	1.41777220554
0.3	1.50081326493
0.31	1.57970631565
0.32	1.66175091599
0.33	1.7477325692
0.34	1.8363964009
0.35	1.91763850042
0.36	2.00006887132
0.37	2.09682401807
0.38	2.17184346988
0.39	2.26539581588
0.4	2.35931099276
0.41	2.4334535703
0.42	2.52505709273
0.43	2.62227347827
0.44	2.71181583211
0.45	2.79848103146
0.46	2.89101675856
0.47	2.98367270971
0.48	3.06593636917
0.49	3.16850644486
0.5	3.24989006273
0.51	3.32141381276
0.52	3.41061709321
0.53	3.49956552686
0.54	3.59638459745
0.55	3.67587941512
0.56	3.76266271471
0.57	3.87030004434
0.58	3.97516071881
0.59	4.05191324484
0.6	4.13675140175
0.61	4.22559361717
0.62	4.30432335128
0.63	4.39650922831
0.64	4.46711471606
0.65	4.54738007371
0.66	4.62298311025
0.67	4.73916596808
0.68	4.82350593736
0.69	4.92038260585
0.7	5.02741384169
0.71	5.09437289793
0.72	5.18582379506
0.73	5.34953105716
0.74	5.4350643775
0.75	6.51778456137
0.76	7.21536908214


==> testrec1.txt <==
0.0	0.00524406560941
0.01	0.00697279690327
0.02	0.00893546836626
0.03	0.011674894863
0.04	0.0150898720007
0.05	0.0200811139129
0.06	0.0261864137146
0.07	0.0336794042279
0.08	0.0423977082901
0.09	0.0546717777939
0.1	0.0704059162454
0.11	0.0907229109659
0.12	0.108882486664
0.13	0.133878151428
0.14	0.161990745788
0.15	0.195295758618
0.16	0.232212998869
0.17	0.26947898849
0.18	0.311371869441
0.19	0.361148228594
0.2	0.413017617918
0.21	0.465602423055
0.22	0.52127806388
0.23	0.575575625379
0.24	0.636608607081
0.25	0.69717719708
0.26	0.762243009086
0.27	0.827751531141
0.28	0.894916114845
0.29	0.965659451395
0.3	1.03047152558
0.31	1.0992051971
0.32	1.16618464429
0.33	1.23178190368
0.34	1.3072373676
0.35	1.37535390427
0.36	1.44684583849
0.37	1.51429134412
0.38	1.58936372881
0.39	1.66014046675
0.4	1.72789686788
0.41	1.79726409038
0.42	1.86443833425
0.43	1.93007321953
0.44	1.99925524165
0.45	2.06205901005
0.46	2.12954651813
0.47	2.18887310422
0.48	2.25376637004
0.49	2.32694048128
0.5	2.39636580219
0.51	2.46940492304
0.52	2.53377751663
0.53	2.61524748304
0.54	2.68868497688
0.55	2.74933036048
0.56	2.8095781344
0.57	2.89737695791
0.58	2.95114143084
0.59	3.01617678207
0.6	3.06787862725
0.61	3.12891700992
0.62	3.20363626271
0.63	3.25414941496
0.64	3.31727951278
0.65	3.36289021492
0.66	3.42389816293
0.67	3.47197859003
0.68	3.53136854665
0.69	3.6056111957
0.7	3.65607783418
0.71	3.69318166673
0.72	3.74354192174
0.73	3.8228221701
0.74	3.87109762271
0.75	3.90369876651
0.76	3.97672154859
0.77	4.05824978816
0.78	4.08521125099
0.79	4.13167533827


==> testrec12.txt <==
0.0	0.00469253568389
0.01	0.00630564598418
0.02	0.00907968642685
0.03	0.0147467853123
0.04	0.0223606670669
0.05	0.0353388512976
0.06	0.0513024139213
0.07	0.0718891191057
0.08	0.0983547389951
0.09	0.128379161501
0.1	0.162810457557
0.11	0.204444023931
0.12	0.248120065372
0.13	0.296438224422
0.14	0.346625213414
0.15	0.399984852465
0.16	0.45939247146
0.17	0.518353273391
0.18	0.580724342758
0.19	0.646680048998
0.2	0.712392992426
0.21	0.776500598357
0.22	0.844670278147
0.23	0.912694328919
0.24	0.980538638759
0.25	1.04804271698
0.26	1.1218073034
0.27	1.19377682342
0.28	1.26987416315
0.29	1.3479418361
0.3	1.4227244588
0.31	1.49822670859
0.32	1.56575476903
0.33	1.63241846655
0.34	1.70200591794
0.35	1.77423178813
0.36	1.84379956767
0.37	1.9118243788
0.38	1.97972307533
0.39	2.0562493924
0.4	2.12007054269
0.41	2.19927644784
0.42	2.26621480197
0.43	2.33951263961
0.44	2.39901067369
0.45	2.46207975409
0.46	2.52942200738
0.47	2.60050123413
0.48	2.66603884264
0.49	2.72471061013
0.5	2.79043531618
0.51	2.86271200567
0.52	2.91286678437
0.53	2.98379603444
0.54	3.05151828455
0.55	3.10886288067
0.56	3.1811692029
0.57	3.25244261013
0.58	3.31361704133
0.59	3.36495896915
0.6	3.43705439891
0.61	3.49321028442
0.62	3.54590896241
0.63	3.5992324246
0.64	3.68006437488
0.65	3.72722116325
0.66	3.77734909108
0.67	3.84931309432
0.68	3.88617115813
0.69	3.95825283967
0.7	4.0169165232
0.71	4.06691879088
0.72	4.13830395852
0.73	4.18072921898
0.74	4.22968329451
0.75	4.29028838304
0.76	4.37538186491
0.77	4.43285380281
0.78	4.494148305
0.79	4.89282089177
0.8	4.93717776864
0.81	4.98555971789
0.82	5.01733609015
0.83	5.06338779153
0.84	5.08162451903
0.85	5.10221690717
0.86	5.17194400955
0.87	5.54298212821
0.88	5.60303126255
0.89	5.96547872734
0.9	6.00849943017
0.91	6.04700524671
0.92	6.07837756438


==> testrec5.txt <==
0.0	0.00547910308171
0.01	0.009427744534
0.02	0.0157878867924
0.03	0.0229029833885
0.04	0.0317347400096
0.05	0.040417855386
0.06	0.0539125598376
0.07	0.0694617876507
0.08	0.0868267085568
0.09	0.105887022288
0.1	0.127661784221
0.11	0.151314601424
0.12	0.179165915384
0.13	0.207145709984
0.14	0.236593629921
0.15	0.268421586754
0.16	0.302492201378
0.17	0.336658308816
0.18	0.376538564286
0.19	0.41341263633
0.2	0.453770335992
0.21	0.493465265264
0.22	0.534160323613
0.23	0.576592716316
0.24	0.617971787421
0.25	0.66074684245
0.26	0.697977742126
0.27	0.740815227567
0.28	0.779002300707
0.29	0.821074856503
0.3	0.858736619793
0.31	0.895090487594
0.32	0.932356404683
0.33	0.968730359719
0.34	1.00724332722
0.35	1.04303387483
0.36	1.07783917686
0.37	1.10714714985
0.38	1.13793262914
0.39	1.16679379372
0.4	1.19254891494
0.41	1.22360776496
0.42	1.25300633435
0.43	1.2834347194
0.44	1.31241555373
0.45	1.3359426892
0.46	1.35631304126
0.47	1.37554000833
0.48	1.39533486512
0.49	1.41456749626


==> testrec52.txt <==
0.0	0.00394062308322
0.01	0.0107618266804
0.02	0.0207008464545
0.03	0.0337295896238
0.04	0.0532293089183
0.05	0.0746150907769
0.06	0.099717713613
0.07	0.131832583457
0.08	0.169357666529
0.09	0.208276457253
0.1	0.24703717219
0.11	0.290835426991
0.12	0.336497972745
0.13	0.380700314658
0.14	0.427243444333
0.15	0.476900067723
0.16	0.522044701015
0.17	0.569677142099
0.18	0.614730463177
0.19	0.663041342474
0.2	0.711074465343
0.21	0.754965805757
0.22	0.799453642044
0.23	0.843409708032
0.24	0.887917060499
0.25	0.928210545212
0.26	0.963295480692
0.27	1.00061181445
0.28	1.03727800104
0.29	1.07448347867
0.3	1.10843927708
0.31	1.1423412963
0.32	1.17665548575
0.33	1.2116258049
0.34	1.24062947285
0.35	1.2677206408
0.36	1.29765588006
0.37	1.32666233781
0.38	1.35481228139
0.39	1.37807395341
0.4	1.4009238512
0.41	1.42467830154
0.42	1.44535766742
0.43	1.46435181964
0.44	1.487843508
0.45	1.50743149354
0.46	1.52580072039
0.47	1.54332881572
0.48	1.5605813299
0.49	1.57548058227

